Watermark Smoothing Attacks against Language Models

Watermarking is a key technique for detecting AI-generated text. In this work, we study its vulnerabilities and introduce the Smoothing Attack, a novel watermark removal method. By leveraging the relationship between the model's confidence and watermark detectability, our attack selectively smoothes the watermarked content, erasing watermark traces while preserving text quality. We validate our attack on open-source models ranging from $1.3$B to $30$B parameters on $10$ different watermarks, demonstrating its effectiveness. Our findings expose critical weaknesses in existing watermarking schemes and highlight the need for stronger defenses.

==> data/illustration/KGW_OPT_1_3b/all.dat <==
l2norm Delta PgUnwatermarked tvd tvdref l2_norm_ref_sqrt l2_norm_sqrt
0.017291 0.432082 0.397996 0.710000 0.690000 0.271619 0.131496
0.114270 0.450140 0.203294 0.590000 0.510000 0.274292 0.338038
0.085583 0.252626 0.690076 0.540000 0.520000 0.238724 0.292546
0.043459 0.402826 0.460158 0.630000 0.530000 0.200745 0.208468
0.010039 0.411883 0.442394 0.770000 0.750000 0.111903 0.100194
0.013930 0.374030 0.511524 0.650000 0.720000 0.136939 0.118026
0.147311 0.397274 0.470595 0.480000 0.620000 0.229951 0.383811
0.075594 0.182800 0.780544 0.290000 0.360000 0.268429 0.274944
0.839748 0.107365 0.019240 0.160000 0.160000 0.825300 0.916378
0.474400 0.046115 0.946257 0.160000 0.290000 0.716245 0.688767
0.055983 0.290732 0.637937 0.420000 0.690000 0.171171 0.236607
0.987286 0.002657 0.996926 0.010000 0.010000 0.992881 0.993623
0.228944 0.415326 0.435359 0.510000 0.370000 0.470397 0.478481
0.556313 0.389811 0.126012 0.350000 0.480000 0.437056 0.745864
0.255565 0.421615 0.422015 0.500000 0.440000 0.640562 0.505534
0.316931 0.304742 0.077169 0.360000 0.360000 0.506938 0.562966
0.906143 0.082961 0.014385 0.040000 0.910000 0.219987 0.951916
0.713086 0.107469 0.019262 0.090000 0.060000 0.863964 0.844444
0.573780 0.247980 0.696277 0.270000 0.270000 0.883541 0.757483
0.980736 0.053203 0.008878 0.100000 0.010000 0.970405 0.990321
0.965736 0.001686 0.998050 0.010000 0.020000 0.976163 0.982719
0.626226 0.293464 0.072437 0.280000 0.310000 0.669061 0.791344
0.224241 0.142877 0.830186 0.250000 0.340000 0.467887 0.473540
0.114545 0.352843 0.546012 0.450000 0.650000 0.556949 0.338445
0.074405 0.356709 0.539875 0.570000 0.380000 0.304926 0.272773
0.107105 0.454833 0.328373 0.620000 0.440000 0.294992 0.327269
0.358665 0.215313 0.045597 0.300000 0.270000 0.734151 0.598886
0.166801 0.228940 0.721388 0.260000 0.530000 0.493164 0.408413
0.691014 0.018342 0.978725 0.130000 0.150000 0.854211 0.831273
0.385399 0.170257 0.796277 0.260000 0.600000 0.218823 0.620805
0.804642 0.003229 0.996264 0.020000 0.040000 0.893834 0.897018
0.788327 0.320604 0.084326 0.450000 0.110000 0.850688 0.887878
0.313954 0.110023 0.870188 0.260000 0.570000 0.251117 0.560316
0.166155 0.445156 0.192051 0.410000 0.360000 0.372624 0.407621
0.049273 0.449678 0.348175 0.600000 0.590000 0.153453 0.221976
0.984033 0.002370 0.997258 0.010000 0.030000 0.969048 0.991984
0.149069 0.460157 0.241026 0.540000 0.670000 0.211500 0.386095
0.307717 0.067811 0.920661 0.230000 0.670000 0.359663 0.554722
0.232493 0.415557 0.149563 0.530000 0.450000 0.361954 0.482175
0.138924 0.393265 0.477950 0.480000 0.420000 0.321030 0.372725
0.053643 0.453900 0.332318 0.590000 0.560000 0.236187 0.231611
0.766015 0.004832 0.994408 0.050000 0.120000 0.759096 0.875223
0.266192 0.447527 0.197112 0.400000 0.380000 0.494005 0.515938
0.997501 0.003744 0.000589 0.010000 0.070000 0.923262 0.998750
0.972979 0.029425 0.004769 0.030000 0.250000 0.717226 0.986397
0.995256 0.000249 0.999712 0.000000 0.090000 0.942019 0.997625
0.355386 0.364161 0.527861 0.440000 0.690000 0.364672 0.596142
0.987236 0.037232 0.006091 0.030000 0.090000 0.939957 0.993598
0.587729 0.230579 0.719245 0.170000 0.060000 0.835591 0.766635
0.975097 0.047215 0.007820 0.060000 0.040000 0.951371 0.987470
0.311138 0.446851 0.195622 0.440000 0.520000 0.442130 0.557798
0.178711 0.188307 0.773593 0.220000 0.870000 0.120801 0.422743
0.345274 0.184934 0.777855 0.240000 0.120000 0.571507 0.587600
0.621371 0.307199 0.078238 0.430000 0.160000 0.866114 0.788271
0.191049 0.420150 0.425187 0.490000 0.640000 0.263928 0.437091
0.502731 0.340000 0.565974 0.410000 0.090000 0.703497 0.709035
0.440242 0.030564 0.964476 0.060000 0.450000 0.466053 0.663507
0.995497 0.004758 0.000749 0.000000 0.120000 0.922232 0.997746
0.979919 0.011938 0.001895 0.020000 0.230000 0.843646 0.989909
0.993078 0.010089 0.001598 0.010000 0.060000 0.952266 0.996533
0.886153 0.150418 0.028680 0.200000 0.720000 0.374852 0.941357
0.997566 0.000181 0.999791 0.000000 0.020000 0.996433 0.998782
0.970679 0.016856 0.002691 0.040000 0.040000 0.988947 0.985230
0.999850 0.000427 0.000067 0.000000 0.000000 0.996942 0.999925
0.310634 0.429462 0.166273 0.440000 0.420000 0.533896 0.557346
0.970715 0.007323 0.991521 0.000000 0.960000 0.274032 0.985249
0.454588 0.104259 0.018604 0.160000 0.520000 0.398342 0.674231
0.954150 0.010417 0.987932 0.030000 0.220000 0.779908 0.976806
0.338416 0.432411 0.170395 0.370000 0.720000 0.257838 0.581736
0.638104 0.395021 0.130233 0.420000 0.230000 0.631151 0.798814
0.407043 0.460083 0.240526 0.460000 0.450000 0.337882 0.637999
0.670536 0.034168 0.005569 0.080000 0.050000 0.838554 0.818862
0.827180 0.281878 0.067846 0.340000 0.090000 0.906750 0.909495
0.544939 0.000320 0.999630 0.090000 0.040000 0.740905 0.738200
0.188641 0.194374 0.765904 0.300000 0.320000 0.452181 0.434329
0.060809 0.363607 0.528763 0.630000 0.830000 0.199482 0.246595
0.623933 0.001156 0.998663 0.030000 0.250000 0.703270 0.789894
0.999213 0.002104 0.000330 0.000000 0.000000 0.992901 0.999606
0.162073 0.445881 0.360570 0.600000 0.610000 0.449430 0.402583
0.989204 0.032484 0.005284 0.040000 0.070000 0.936397 0.994587
0.147957 0.411855 0.442451 0.470000 0.450000 0.390593 0.384652
0.311767 0.140205 0.833466 0.270000 0.450000 0.348416 0.558361
0.222678 0.254458 0.687623 0.280000 0.340000 0.604226 0.471888
0.444626 0.239274 0.707816 0.270000 0.520000 0.443045 0.666803
0.990726 0.011495 0.001823 0.000000 0.340000 0.763639 0.995352
0.837484 0.046257 0.946091 0.050000 0.200000 0.716095 0.915141
0.988044 0.013490 0.002145 0.020000 0.150000 0.804373 0.994004
0.956209 0.000068 0.999921 0.050000 0.040000 0.931761 0.977859
0.996938 0.003466 0.000545 0.000000 0.110000 0.854081 0.998468
0.961995 0.016624 0.980723 0.050000 0.020000 0.947124 0.980814
0.787892 0.203148 0.042130 0.230000 0.500000 0.589066 0.887633
0.283937 0.159153 0.810098 0.230000 0.700000 0.251885 0.532857
0.248545 0.428857 0.165457 0.500000 0.230000 0.586691 0.498543
0.115105 0.352879 0.545955 0.670000 0.510000 0.320734 0.339271
0.752933 0.046359 0.945971 0.090000 0.190000 0.681707 0.867717
0.177390 0.284101 0.647192 0.450000 0.510000 0.319273 0.421177
0.990801 0.009916 0.001570 0.020000 0.000000 0.989811 0.995390
0.357604 0.177743 0.035354 0.340000 0.330000 0.538953 0.598000
0.031345 0.340552 0.565129 0.450000 0.600000 0.224198 0.177044
0.993612 0.009432 0.001493 0.010000 0.110000 0.861669 0.996801
0.953555 0.112454 0.020295 0.110000 0.020000 0.962046 0.976501
0.100114 0.300505 0.624136 0.510000 0.530000 0.396835 0.316408
0.370906 0.062459 0.926996 0.130000 0.710000 0.514002 0.609021
0.094103 0.458054 0.229345 0.680000 0.840000 0.226933 0.306762
0.279959 0.402305 0.136545 0.500000 0.320000 0.464161 0.529112
0.796287 0.127165 0.023433 0.180000 0.100000 0.821415 0.892349
0.644889 0.003084 0.000484 0.060000 0.080000 0.753325 0.803050
0.244343 0.210635 0.745119 0.290000 0.260000 0.443648 0.494310
0.102205 0.328985 0.582638 0.490000 0.570000 0.237018 0.319695
0.140838 0.383304 0.495658 0.470000 0.580000 0.284297 0.375284
0.065975 0.339036 0.567448 0.480000 0.650000 0.158028 0.256856
0.072010 0.374300 0.511068 0.560000 0.540000 0.208682 0.268347
0.337167 0.312015 0.607612 0.370000 0.230000 0.526388 0.580661
0.166203 0.462019 0.262534 0.640000 0.540000 0.342118 0.407680
0.770238 0.102112 0.879720 0.150000 0.940000 0.134688 0.877632
0.992099 0.002573 0.000404 0.010000 0.090000 0.885606 0.996042
0.196184 0.372863 0.513483 0.400000 0.250000 0.451871 0.442927
0.070456 0.447549 0.355291 0.600000 0.440000 0.410364 0.265435
0.042933 0.355273 0.542163 0.610000 0.600000 0.217703 0.207203
0.130650 0.369900 0.518422 0.510000 0.890000 0.098567 0.361455
0.982639 0.005505 0.993628 0.000000 0.880000 0.564450 0.991282
0.994938 0.000090 0.999896 0.000000 0.000000 0.991171 0.997466
0.427638 0.242504 0.053950 0.160000 0.180000 0.665313 0.653940
0.197392 0.308855 0.612179 0.310000 0.930000 0.075638 0.444288
0.963425 0.028149 0.004555 0.020000 0.710000 0.254075 0.981542
0.998466 0.000229 0.999736 0.010000 0.080000 0.920179 0.999233
0.824696 0.070453 0.917528 0.100000 0.060000 0.809797 0.908128
0.151139 0.450128 0.203263 0.540000 0.860000 0.187556 0.388766
0.289317 0.460607 0.244338 0.520000 0.960000 0.077543 0.537882
0.987481 0.000965 0.998884 0.020000 0.530000 0.549675 0.993721
0.268971 0.143397 0.829547 0.170000 0.210000 0.488487 0.518624
0.288289 0.243953 0.701627 0.400000 0.420000 0.366556 0.536925
0.063287 0.425881 0.412540 0.580000 0.660000 0.129323 0.251569
0.175133 0.309484 0.611272 0.410000 0.590000 0.215041 0.418489
0.332246 0.458109 0.312288 0.460000 0.730000 0.240229 0.576408
0.131498 0.412164 0.146009 0.440000 0.310000 0.376497 0.362627
0.761511 0.061203 0.928479 0.070000 0.790000 0.211703 0.872646
0.966141 0.008990 0.001422 0.030000 0.570000 0.577940 0.982925
0.750624 0.090169 0.894045 0.120000 0.300000 0.584444 0.866386
0.513919 0.161554 0.807117 0.210000 0.880000 0.273402 0.716882
0.972848 0.002068 0.997608 0.030000 0.110000 0.837394 0.986331
0.901435 0.041865 0.951246 0.080000 0.010000 0.906044 0.949440
0.988276 0.013842 0.002202 0.010000 0.130000 0.867590 0.994121
0.732945 0.107520 0.873207 0.160000 0.420000 0.579215 0.856122
0.980786 0.006193 0.992830 0.010000 0.110000 0.879625 0.990346
0.295917 0.366976 0.523253 0.260000 0.240000 0.692870 0.543983
0.106090 0.461365 0.287208 0.710000 0.450000 0.421337 0.325715
0.116864 0.421508 0.422250 0.540000 0.670000 0.230962 0.341854
0.242095 0.415383 0.149377 0.500000 0.690000 0.342718 0.492031
0.921764 0.055691 0.009323 0.050000 0.290000 0.737876 0.960086
0.746118 0.049130 0.942713 0.060000 0.150000 0.857222 0.863781
0.243978 0.064666 0.924385 0.170000 0.470000 0.382831 0.493941
0.262551 0.395204 0.130386 0.370000 0.270000 0.529885 0.512397
0.303134 0.461905 0.259552 0.490000 0.800000 0.087838 0.550576
0.868336 0.092762 0.016296 0.120000 0.980000 0.119526 0.931845
0.582541 0.176998 0.787838 0.140000 0.140000 0.809186 0.763244
0.230676 0.163896 0.804206 0.390000 0.820000 0.080233 0.480288
0.990982 0.001106 0.998721 0.000000 0.260000 0.742411 0.995481
0.964899 0.005848 0.993231 0.030000 0.080000 0.858546 0.982293
0.600924 0.011883 0.001886 0.050000 0.350000 0.707394 0.775193
0.996875 0.000397 0.999541 0.000000 0.000000 0.988125 0.998436
0.941468 0.076905 0.013229 0.160000 0.020000 0.967018 0.970293
0.306193 0.450438 0.204048 0.590000 0.960000 0.234190 0.553347
0.941444 0.060863 0.010255 0.100000 1.000000 0.114997 0.970280
0.984687 0.002944 0.996594 0.010000 0.260000 0.772277 0.992314
0.807444 0.336610 0.092245 0.330000 0.050000 0.945197 0.898579
0.973038 0.030768 0.004994 0.030000 0.430000 0.586715 0.986427
0.263197 0.219416 0.733782 0.330000 0.890000 0.077903 0.513027
0.908227 0.026145 0.004220 0.050000 0.930000 0.100700 0.953009
0.412387 0.406917 0.452257 0.440000 0.130000 0.672345 0.642174
0.653183 0.150437 0.820878 0.230000 0.220000 0.919703 0.808197
0.627361 0.460776 0.245714 0.360000 0.030000 0.780679 0.792061
0.181227 0.296929 0.629209 0.370000 0.350000 0.455471 0.425708
0.071572 0.459483 0.303764 0.670000 0.920000 0.148217 0.267530
0.093934 0.143044 0.829981 0.440000 0.720000 0.409776 0.306487
0.083784 0.404415 0.457112 0.490000 0.440000 0.350169 0.289455
0.371468 0.152355 0.818511 0.300000 0.360000 0.563295 0.609482
0.216997 0.332805 0.576902 0.510000 0.660000 0.427215 0.465829
0.386361 0.413813 0.147715 0.490000 0.550000 0.444654 0.621579
0.276487 0.082823 0.902819 0.220000 0.510000 0.781829 0.525820
0.997715 0.000200 0.999769 0.000000 0.000000 0.993328 0.998857
0.970786 0.024716 0.003983 0.030000 0.180000 0.763734 0.985285
0.991389 0.008441 0.001334 0.010000 0.170000 0.899349 0.995685
0.196997 0.420383 0.424684 0.480000 0.380000 0.471019 0.443844
0.998995 0.000142 0.999836 0.000000 0.050000 0.973888 0.999497
0.986864 0.003818 0.995583 0.010000 0.020000 0.950524 0.993410
0.982920 0.023154 0.003724 0.020000 0.350000 0.700508 0.991423
0.226178 0.215903 0.738329 0.250000 0.230000 0.425379 0.475582
0.153470 0.174461 0.791018 0.290000 0.700000 0.194303 0.391753
0.368932 0.461833 0.258079 0.350000 0.120000 0.605685 0.607397
0.110714 0.351093 0.548770 0.470000 0.490000 0.374797 0.332738
0.021103 0.368437 0.520846 0.670000 0.770000 0.075795 0.145268
0.041544 0.421318 0.422663 0.710000 0.700000 0.184408 0.203824
0.070102 0.429486 0.404209 0.520000 0.680000 0.225536 0.264768
0.409787 0.198795 0.760279 0.320000 0.260000 0.639802 0.640146
0.122300 0.310742 0.609454 0.400000 0.690000 0.169291 0.349714
0.615753 0.239028 0.052831 0.290000 0.280000 0.662362 0.784699
0.534275 0.068437 0.919918 0.140000 0.270000 0.612045 0.730941
0.592114 0.393155 0.128696 0.440000 0.790000 0.226510 0.769489
0.948388 0.070052 0.011944 0.070000 0.470000 0.625310 0.973852
0.023586 0.427507 0.408821 0.700000 0.760000 0.091194 0.153579
0.892048 0.021139 0.975469 0.060000 0.990000 0.142050 0.944483
0.997420 0.000860 0.999006 0.000000 0.990000 0.137913 0.998709
0.233809 0.286726 0.643538 0.240000 0.250000 0.427212 0.483538
0.111754 0.461228 0.288839 0.670000 0.540000 0.392716 0.334296
0.150752 0.442946 0.187705 0.480000 0.440000 0.348069 0.388268
0.905488 0.017422 0.979795 0.060000 0.070000 0.932720 0.951571
0.209014 0.460280 0.241888 0.510000 0.360000 0.616628 0.457180
0.075928 0.444374 0.365149 0.530000 0.460000 0.328065 0.275550
0.807161 0.023987 0.972151 0.070000 0.650000 0.485853 0.898421
0.160968 0.449460 0.348924 0.510000 0.270000 0.391043 0.401208
0.117433 0.277306 0.656591 0.400000 0.560000 0.453933 0.342685
0.060629 0.386813 0.489505 0.570000 0.650000 0.215734 0.246230
0.163781 0.461317 0.287793 0.490000 0.670000 0.244695 0.404699
0.067587 0.448872 0.350924 0.590000 0.670000 0.231105 0.259974
0.122916 0.363382 0.529129 0.590000 0.770000 0.199239 0.350593
0.067726 0.450327 0.345907 0.550000 0.600000 0.189128 0.260242
0.360375 0.332500 0.577362 0.360000 0.330000 0.539080 0.600312
0.214028 0.328021 0.584077 0.450000 0.260000 0.524633 0.462632
0.014878 0.436813 0.386120 0.660000 0.820000 0.207553 0.121977
0.576034 0.022121 0.974326 0.070000 0.110000 0.741719 0.758969
0.058580 0.367354 0.522631 0.590000 0.690000 0.420516 0.242033
0.245807 0.369302 0.519414 0.470000 0.230000 0.482427 0.495789
0.037042 0.396429 0.472156 0.760000 0.760000 0.108638 0.192463
0.540756 0.376928 0.116449 0.420000 0.240000 0.616530 0.735361
0.345283 0.436644 0.176798 0.400000 0.460000 0.469521 0.587608
0.363899 0.270105 0.666461 0.320000 0.400000 0.447478 0.603240
0.976033 0.015911 0.002537 0.010000 0.020000 0.973962 0.987944
0.140538 0.374340 0.114659 0.500000 0.350000 0.425034 0.374885
0.577077 0.087601 0.897115 0.170000 0.150000 0.789757 0.759656
0.640644 0.458704 0.232503 0.490000 0.110000 0.764279 0.800402
0.166883 0.331227 0.579278 0.460000 0.330000 0.486801 0.408513
0.988859 0.014765 0.002351 0.000000 0.260000 0.712740 0.994414
0.603591 0.081272 0.904667 0.180000 0.390000 0.543867 0.776911
0.992666 0.015866 0.002530 0.020000 0.100000 0.923287 0.996327
0.323868 0.141591 0.831765 0.240000 0.550000 0.509850 0.569094
0.999020 0.000234 0.999730 0.000000 0.000000 0.999748 0.999510
0.995822 0.011517 0.001827 0.020000 0.000000 0.993339 0.997909
0.999923 0.000025 0.999972 0.000000 0.000000 0.999523 0.999962
0.252675 0.455762 0.324214 0.540000 0.460000 0.292953 0.502668
0.820547 0.034507 0.959866 0.080000 0.830000 0.216620 0.905840
0.130301 0.460075 0.240467 0.500000 0.800000 0.256650 0.360972
0.364011 0.196234 0.040226 0.300000 0.510000 0.433773 0.603333
0.699643 0.118716 0.021614 0.150000 0.140000 0.866929 0.836447
0.521073 0.458135 0.229722 0.460000 0.290000 0.497437 0.721854
0.503180 0.059310 0.930716 0.070000 0.080000 0.730175 0.709352
0.823378 0.004647 0.994623 0.010000 0.080000 0.905195 0.907402
0.778809 0.204020 0.042373 0.240000 0.550000 0.551621 0.882501
0.819669 0.050924 0.940602 0.070000 0.100000 0.861454 0.905356
0.622587 0.402152 0.136408 0.460000 0.490000 0.479225 0.789042
0.420015 0.052008 0.939326 0.140000 0.470000 0.407843 0.648085
0.397889 0.460737 0.245385 0.510000 0.400000 0.515340 0.630785
0.385785 0.061783 0.927794 0.180000 0.310000 0.773328 0.621116
0.347898 0.459529 0.237029 0.400000 0.440000 0.407545 0.589829
0.688028 0.104031 0.018558 0.120000 0.130000 0.808265 0.829474
0.986059 0.039381 0.006460 0.050000 0.010000 0.989608 0.993005
0.812186 0.302168 0.076065 0.370000 0.280000 0.669952 0.901214
0.188292 0.167389 0.799856 0.350000 0.260000 0.356689 0.433926
0.706426 0.273534 0.064694 0.230000 0.180000 0.770901 0.840491
0.707572 0.000787 0.999090 0.020000 0.010000 0.814966 0.841173
0.179340 0.143060 0.829961 0.260000 0.400000 0.424308 0.423486
0.129702 0.430284 0.402320 0.420000 0.450000 0.319527 0.360141
0.135748 0.395437 0.473982 0.430000 0.320000 0.370623 0.368440
0.577106 0.429613 0.166478 0.520000 0.630000 0.300097 0.759675
0.401658 0.014647 0.983021 0.060000 0.160000 0.647828 0.633765
0.195668 0.325100 0.588426 0.490000 0.550000 0.179436 0.442343
0.145736 0.451116 0.205808 0.480000 0.360000 0.301534 0.381754
0.289538 0.178323 0.786175 0.180000 0.390000 0.392188 0.538087
0.298740 0.424400 0.415873 0.530000 0.370000 0.434063 0.546571
0.843873 0.020430 0.976295 0.060000 0.850000 0.345070 0.918626
0.992047 0.002674 0.996906 0.000000 0.050000 0.941919 0.996016
0.408806 0.119395 0.858847 0.200000 0.420000 0.554361 0.639379
0.960060 0.063648 0.010763 0.050000 0.030000 0.937247 0.979826
0.799862 0.014173 0.983571 0.030000 0.080000 0.796094 0.894350
0.400063 0.111727 0.868130 0.220000 0.650000 0.272107 0.632506
0.631598 0.454170 0.214631 0.520000 0.350000 0.569140 0.794731
0.432159 0.313792 0.605032 0.350000 0.200000 0.622165 0.657388
0.827076 0.006963 0.991938 0.050000 0.140000 0.814996 0.909437
0.640296 0.459053 0.234335 0.430000 0.110000 0.861025 0.800185
0.971518 0.039069 0.006406 0.060000 0.050000 0.961361 0.985656
0.637097 0.000934 0.998920 0.060000 0.020000 0.808124 0.798184
0.212935 0.325477 0.587866 0.400000 0.260000 0.456347 0.461448
0.997089 0.000609 0.999296 0.000000 0.050000 0.953345 0.998543
0.995012 0.003838 0.000603 0.000000 0.010000 0.991482 0.997503
0.999868 0.000006 0.999993 0.000000 0.000000 0.998934 0.999934
0.104828 0.251746 0.691252 0.440000 0.470000 0.282431 0.323771
0.936541 0.119937 0.021874 0.110000 0.030000 0.970715 0.967750
0.638786 0.456352 0.222216 0.390000 0.140000 0.651438 0.799241
0.236249 0.445983 0.360252 0.480000 0.390000 0.563901 0.486055
0.415860 0.122048 0.855626 0.220000 0.680000 0.250987 0.644872
0.896332 0.165895 0.032387 0.140000 0.070000 0.905202 0.946748
0.214419 0.193194 0.767402 0.330000 0.550000 0.264238 0.463054
0.235836 0.443801 0.189350 0.550000 0.430000 0.339209 0.485629
0.878663 0.256352 0.058568 0.220000 0.530000 0.623409 0.937370
0.967575 0.038311 0.006276 0.030000 0.100000 0.921366 0.983654
0.999055 0.000877 0.000137 0.000000 0.010000 0.994147 0.999527
0.667834 0.302758 0.076317 0.230000 0.400000 0.490771 0.817211
0.377277 0.137617 0.025745 0.250000 0.340000 0.720279 0.614229
0.945942 0.005281 0.993888 0.010000 0.250000 0.714045 0.972595
0.875691 0.011914 0.001891 0.030000 0.020000 0.967051 0.935784
0.151672 0.228889 0.721454 0.320000 0.470000 0.442889 0.389451
0.038272 0.282187 0.649848 0.580000 0.700000 0.145234 0.195633
0.139242 0.415831 0.434312 0.530000 0.400000 0.342681 0.373151
0.605006 0.416604 0.150695 0.440000 0.160000 0.735051 0.777822
0.235219 0.250940 0.692329 0.320000 0.600000 0.888620 0.484993
0.535203 0.458976 0.233923 0.490000 0.680000 0.437193 0.731576
0.168018 0.262259 0.677119 0.320000 0.670000 0.731957 0.409900
0.097062 0.442446 0.370788 0.560000 0.560000 0.254297 0.311548
0.910852 0.002028 0.997654 0.030000 0.030000 0.989263 0.954386
0.246831 0.364688 0.527000 0.420000 0.320000 0.442377 0.496821
0.489174 0.186240 0.776206 0.280000 0.240000 0.738464 0.699410
0.308429 0.201971 0.756226 0.310000 0.870000 0.121724 0.555364
0.782604 0.082000 0.903799 0.100000 0.250000 0.750336 0.884649
0.317859 0.295780 0.630834 0.260000 0.480000 0.377074 0.563790
0.136993 0.325347 0.588058 0.390000 0.390000 0.384504 0.370126
0.175094 0.388950 0.485714 0.460000 0.270000 0.392143 0.418442
0.342710 0.413763 0.438575 0.460000 0.500000 0.376430 0.585414
0.083660 0.382121 0.497712 0.390000 0.550000 0.243790 0.289241
0.290407 0.452454 0.338075 0.520000 0.460000 0.411974 0.538894
0.837911 0.015957 0.981499 0.040000 0.110000 0.823838 0.915375
0.609133 0.461260 0.250265 0.410000 0.180000 0.684855 0.780470
0.968100 0.059825 0.010067 0.060000 0.020000 0.978552 0.983921
0.995345 0.001837 0.997875 0.000000 0.000000 0.995283 0.997670
0.526972 0.391451 0.127317 0.470000 0.310000 0.576298 0.725929
0.243051 0.430726 0.401265 0.470000 0.440000 0.756675 0.493002
0.328976 0.438826 0.180362 0.510000 0.240000 0.495148 0.573565
0.123524 0.112386 0.867334 0.350000 0.360000 0.377678 0.351459
0.078029 0.275031 0.659719 0.550000 0.590000 0.318046 0.279337
0.069913 0.337468 0.569840 0.450000 0.740000 0.170500 0.264410
0.762500 0.014400 0.983308 0.040000 0.510000 0.457718 0.873212
0.065652 0.434952 0.390885 0.570000 0.410000 0.266205 0.256226
0.933770 0.018971 0.977993 0.020000 0.040000 0.926969 0.966318
0.172518 0.287466 0.642505 0.400000 0.440000 0.403870 0.415353
0.228073 0.448446 0.199206 0.440000 0.520000 0.220645 0.477570
0.274064 0.434387 0.173306 0.400000 0.490000 0.362782 0.523511
0.197547 0.285346 0.645461 0.300000 0.200000 0.490621 0.444463
0.120870 0.216201 0.737943 0.410000 0.440000 0.401968 0.347664
0.142354 0.195226 0.764822 0.440000 0.450000 0.455268 0.377298
0.064145 0.369849 0.518507 0.470000 0.780000 0.226224 0.253268
0.069430 0.429214 0.404849 0.510000 0.840000 0.201882 0.263496
0.827323 0.257498 0.058962 0.290000 0.100000 0.927417 0.909573
0.086230 0.448931 0.350724 0.710000 0.700000 0.187346 0.293650
0.166035 0.175415 0.789823 0.390000 0.640000 0.262641 0.407474
0.311981 0.461776 0.257067 0.560000 0.810000 0.119454 0.558553
0.940677 0.016299 0.981101 0.040000 0.720000 0.293895 0.969885
0.997555 0.007223 0.001140 0.000000 0.000000 0.998415 0.998777
0.056276 0.411985 0.442189 0.540000 0.650000 0.150943 0.237226
0.030682 0.380060 0.501269 0.610000 0.770000 0.120747 0.175164
0.465498 0.120056 0.858044 0.270000 0.340000 0.524563 0.682274
0.379609 0.420130 0.154640 0.500000 0.480000 0.316863 0.616124
0.506449 0.459518 0.236960 0.510000 0.340000 0.571786 0.711652
0.055089 0.375730 0.508653 0.610000 0.700000 0.161075 0.234710
0.990986 0.017065 0.002725 0.010000 0.020000 0.982779 0.995483
0.169776 0.320618 0.595049 0.490000 0.490000 0.532830 0.412039
0.065795 0.365866 0.525073 0.600000 0.690000 0.223725 0.256505
0.125513 0.180163 0.783862 0.330000 0.600000 0.242452 0.354278
0.554484 0.422498 0.157416 0.420000 0.370000 0.435559 0.744637
0.677895 0.428245 0.164642 0.500000 0.150000 0.857523 0.823344
0.395903 0.061334 0.928325 0.190000 0.560000 0.360879 0.629208
0.760300 0.050253 0.941393 0.050000 0.180000 0.694354 0.871952
0.487075 0.384615 0.122016 0.430000 0.270000 0.555965 0.697907
0.983229 0.000642 0.999257 0.010000 0.030000 0.983314 0.991579
0.130119 0.461472 0.285839 0.600000 0.850000 0.114158 0.360720
0.249518 0.279034 0.066758 0.310000 0.380000 0.464360 0.499518
0.118435 0.256939 0.684291 0.380000 0.610000 0.334458 0.344143
0.218632 0.210582 0.745188 0.340000 0.420000 0.457116 0.467581
0.992854 0.007375 0.001164 0.020000 0.010000 0.993975 0.996421
0.535752 0.459132 0.306106 0.410000 0.360000 0.477062 0.731951
0.305855 0.195126 0.764949 0.270000 0.230000 0.481875 0.553042
0.107527 0.313623 0.605278 0.530000 0.610000 0.257342 0.327913
0.054037 0.411362 0.443444 0.580000 0.620000 0.259542 0.232459
0.175293 0.352547 0.546480 0.490000 0.510000 0.389505 0.418680
0.080347 0.415957 0.434049 0.590000 0.630000 0.274462 0.283456
0.996722 0.002508 0.000394 0.000000 0.070000 0.911629 0.998360
0.964177 0.032644 0.005311 0.020000 0.160000 0.770964 0.981925
0.994985 0.013166 0.002093 0.010000 0.080000 0.946588 0.997489
0.604738 0.287345 0.069980 0.380000 0.680000 0.488298 0.777649
0.981579 0.004282 0.000674 0.000000 0.000000 0.991786 0.990747
0.978504 0.061216 0.010320 0.070000 0.010000 0.991381 0.989194
0.985568 0.001412 0.998367 0.010000 0.010000 0.997637 0.992758
0.587592 0.454030 0.214186 0.420000 0.180000 0.688596 0.766546
0.251880 0.452768 0.336858 0.600000 0.490000 0.583290 0.501877
0.068701 0.454167 0.331209 0.720000 0.690000 0.275670 0.262108
0.892155 0.140522 0.026401 0.100000 0.100000 0.893382 0.944540
0.329551 0.348770 0.552411 0.430000 0.470000 0.456517 0.574066
0.033008 0.449769 0.347861 0.730000 0.870000 0.186793 0.181682
0.277967 0.298842 0.626499 0.340000 0.430000 0.617015 0.527226
0.108098 0.246969 0.697622 0.420000 0.930000 0.920145 0.328782
0.055947 0.287893 0.641910 0.470000 0.940000 0.128405 0.236531
0.893893 0.230177 0.050053 0.130000 0.610000 0.337266 0.945459
0.999934 0.000055 0.000009 0.000000 0.000000 0.998506 0.999967
0.107935 0.460639 0.244597 0.540000 0.500000 0.265800 0.328535
0.105585 0.252959 0.689629 0.430000 0.490000 0.282026 0.324938
0.417067 0.267973 0.669367 0.260000 0.340000 0.601208 0.645807
0.329019 0.183176 0.780071 0.210000 0.780000 0.540084 0.573602
0.023972 0.266376 0.671539 0.530000 0.760000 0.181996 0.154828
0.133060 0.376539 0.507284 0.500000 0.550000 0.478497 0.364774
0.096187 0.361959 0.531438 0.550000 0.640000 0.195813 0.310140
0.020257 0.422416 0.420265 0.700000 0.810000 0.110466 0.142328
0.081503 0.456356 0.321416 0.510000 0.430000 0.278403 0.285487
0.064555 0.290479 0.638291 0.540000 0.700000 0.209233 0.254076
0.354246 0.317077 0.600243 0.360000 0.230000 0.538678 0.595186
0.081302 0.332565 0.577264 0.470000 0.440000 0.268408 0.285135
0.020431 0.355637 0.541585 0.630000 0.630000 0.097905 0.142938
0.789200 0.343076 0.095675 0.300000 0.200000 0.820511 0.888369
0.833978 0.281780 0.067809 0.270000 0.290000 0.669617 0.913224
0.424912 0.164049 0.804016 0.160000 0.800000 0.317889 0.651853
0.997792 0.000036 0.999958 0.000000 0.000000 0.999674 0.998895
0.217811 0.428706 0.165255 0.440000 0.280000 0.465046 0.466702
0.310200 0.070184 0.917847 0.140000 0.400000 0.344210 0.556956
0.392542 0.105107 0.876116 0.250000 0.870000 0.136401 0.626532
0.229676 0.316681 0.600822 0.310000 0.660000 0.643260 0.479246
0.385873 0.076078 0.910849 0.090000 0.190000 0.621488 0.621186
0.116665 0.354125 0.543984 0.550000 0.610000 0.252564 0.341563


==> data/illustration/gumble_OPT_1_3b/all.dat <==
l2norm Delta pgunwatermarked tvd tvdref l2_norm_ref_sqrt l2_norm_sqrt
0.017291 5.739035 0.901945 1.000000 0.640000 0.271619 0.131496
0.114270 -0.026317 0.818612 0.700000 0.560000 0.274292 0.338038
0.085583 3.672167 1.018854 0.980000 0.610000 0.238724 0.292546
0.043459 8.373277 1.053950 1.000000 0.590000 0.200745 0.208468
0.010039 11.609018 1.025546 1.000000 0.750000 0.111903 0.100194
0.013930 10.333110 0.923669 1.000000 0.780000 0.136939 0.118026
0.147311 1.395010 0.605328 0.910000 0.620000 0.229951 0.383811
0.075594 2.497506 1.147349 0.960000 0.400000 0.268429 0.274944
0.839748 0.030253 0.790630 0.080000 0.150000 0.825300 0.916378
0.474400 0.708185 2.274391 0.330000 0.350000 0.716245 0.688767
0.055983 1.075538 0.870530 0.880000 0.680000 0.171171 0.236607
0.987286 0.001715 1.037237 0.000000 0.000000 0.992881 0.993623
0.228944 0.753721 1.756049 0.670000 0.420000 0.470397 0.478481
0.556313 0.108469 1.348935 0.180000 0.640000 0.437056 0.745864
0.255565 1.055788 1.278287 0.690000 0.390000 0.640562 0.505534
0.316931 0.176443 0.474964 0.720000 0.320000 0.506938 0.562966
0.906143 -0.033881 0.381905 0.060000 0.960000 0.219987 0.951916
0.713086 0.033471 0.818845 0.230000 0.160000 0.863964 0.844444
0.573780 0.132937 0.347792 0.300000 0.250000 0.883541 0.757483
0.980736 0.012671 3.337637 0.000000 0.030000 0.970405 0.990321
0.965736 0.002161 0.880379 0.020000 0.030000 0.976163 0.982719
0.626226 -0.105648 0.271748 0.270000 0.160000 0.669061 0.791344
0.224241 9.803688 0.838361 1.000000 0.330000 0.467887 0.473540
0.114545 1.635733 1.042204 0.860000 0.610000 0.556949 0.338445
0.074405 1.855953 0.978222 0.930000 0.540000 0.304926 0.272773
0.107105 0.342649 0.649027 0.790000 0.480000 0.294992 0.327269
0.358665 0.184841 1.203227 0.520000 0.460000 0.734151 0.598886
0.166801 0.269390 0.725067 0.660000 0.610000 0.493164 0.408413
0.691014 0.018101 0.652004 0.180000 0.100000 0.854211 0.831273
0.385399 -0.083220 0.819055 0.390000 0.560000 0.218823 0.620805
0.804642 -0.066629 0.245941 0.120000 0.040000 0.893834 0.897018
0.788327 0.033508 0.645714 0.200000 0.150000 0.850688 0.887878
0.313954 -0.063237 0.705071 0.450000 0.640000 0.251117 0.560316
0.166155 0.354807 0.783665 0.770000 0.290000 0.372624 0.407621
0.049273 6.926455 1.012868 1.000000 0.690000 0.153453 0.221976
0.984033 0.000289 0.788099 0.000000 0.040000 0.969048 0.991984
0.149069 0.321570 1.066258 0.820000 0.590000 0.211500 0.386095
0.307717 0.097460 0.683210 0.460000 0.550000 0.359663 0.554722
0.232493 -0.115427 0.624931 0.510000 0.490000 0.361954 0.482175
0.138924 1.221755 0.595105 0.930000 0.370000 0.321030 0.372725
0.053643 0.635989 0.907885 0.850000 0.520000 0.236187 0.231611
0.766015 0.311787 2.163553 0.180000 0.150000 0.759096 0.875223
0.266192 1.553931 1.025410 0.750000 0.400000 0.494005 0.515938
0.997501 0.000159 1.027905 0.000000 0.050000 0.923262 0.998750
0.972979 0.002491 1.935616 0.010000 0.280000 0.717226 0.986397
0.995256 0.002928 2.026901 0.000000 0.060000 0.942019 0.997625
0.355386 0.314830 0.634239 0.510000 0.660000 0.364672 0.596142
0.987236 -0.009108 0.027020 0.000000 0.020000 0.939957 0.993598
0.587729 0.132498 1.030844 0.350000 0.200000 0.835591 0.766635
0.975097 5.854914 1.203975 1.000000 0.060000 0.951371 0.987470
0.311138 0.696442 1.138325 0.630000 0.650000 0.442130 0.557798
0.178711 0.516144 0.968525 0.640000 0.860000 0.120801 0.422743
0.345274 0.013556 0.399319 0.640000 0.180000 0.571507 0.587600
0.621371 0.014517 1.396387 0.230000 0.160000 0.866114 0.788271
0.191049 0.661946 0.672756 0.820000 0.570000 0.263928 0.437091
0.502731 -0.004456 0.363122 0.420000 0.060000 0.703497 0.709035
0.440242 0.407325 1.520229 0.430000 0.360000 0.466053 0.663507
0.995497 -0.001349 0.006242 0.000000 0.110000 0.922232 0.997746
0.979919 -0.011959 0.158960 0.000000 0.140000 0.843646 0.989909
0.993078 0.002887 1.792259 0.020000 0.060000 0.952266 0.996533
0.886153 0.208785 4.030657 0.050000 0.720000 0.374852 0.941357
0.997566 -0.000098 0.369981 0.000000 0.000000 0.996433 0.998782
0.970679 -0.001756 0.959452 0.040000 0.040000 0.988947 0.985230
0.999850 -0.000017 0.970371 0.000000 0.010000 0.996942 0.999925
0.310634 1.643914 0.635885 0.850000 0.360000 0.533896 0.557346
0.970715 -0.010618 0.151388 0.010000 0.890000 0.274032 0.985249
0.454588 -0.195035 0.690663 0.420000 0.420000 0.398342 0.674231
0.954150 -0.021178 0.270989 0.050000 0.190000 0.779908 0.976806
0.338416 0.189909 1.804473 0.420000 0.640000 0.257838 0.581736
0.638104 2.249929 0.691728 0.930000 0.220000 0.631151 0.798814
0.407043 0.907119 2.267119 0.400000 0.460000 0.337882 0.637999
0.670536 0.028957 0.397352 0.260000 0.150000 0.838554 0.818862
0.827180 -0.043939 0.472237 0.120000 0.080000 0.906750 0.909495
0.544939 0.602099 0.435399 0.720000 0.080000 0.740905 0.738200
0.188641 0.177978 1.558609 0.660000 0.360000 0.452181 0.434329
0.060809 2.756470 1.448510 0.820000 0.850000 0.199482 0.246595
0.623933 0.416106 1.426955 0.260000 0.090000 0.703270 0.789894
0.999213 -0.000167 1.050663 0.000000 0.010000 0.992901 0.999606
0.162073 2.703869 1.467935 0.950000 0.680000 0.449430 0.402583
0.989204 0.020822 4.107775 0.010000 0.030000 0.936397 0.994587
0.147957 0.444979 0.987112 0.840000 0.590000 0.390593 0.384652
0.311767 1.371275 2.579707 0.440000 0.500000 0.348416 0.558361
0.222678 1.676621 0.653665 0.900000 0.420000 0.604226 0.471888
0.444626 -0.202504 0.893602 0.350000 0.510000 0.443045 0.666803
0.990726 -0.003562 0.005422 0.010000 0.360000 0.763639 0.995352
0.837484 0.060516 1.049824 0.070000 0.280000 0.716095 0.915141
0.988044 0.020758 4.249223 0.010000 0.220000 0.804373 0.994004
0.956209 -0.001190 0.103657 0.010000 0.090000 0.931761 0.977859
0.996938 -0.001506 0.141256 0.000000 0.110000 0.854081 0.998468
0.961995 0.056026 3.719967 0.020000 0.040000 0.947124 0.980814
0.787892 -0.042476 0.757972 0.090000 0.330000 0.589066 0.887633
0.283937 1.396306 0.913671 0.820000 0.760000 0.251885 0.532857
0.248545 0.554801 0.596139 0.680000 0.310000 0.586691 0.498543
0.115105 1.950435 0.820820 0.940000 0.370000 0.320734 0.339271
0.752933 -0.018919 0.456944 0.060000 0.330000 0.681707 0.867717
0.177390 0.860763 1.202989 0.570000 0.430000 0.319273 0.421177
0.990801 -0.000927 0.748110 0.000000 0.000000 0.989811 0.995390
0.357604 -0.230042 0.311715 0.470000 0.250000 0.538953 0.598000
0.031345 12.516524 1.390823 1.000000 0.730000 0.224198 0.177044
0.993612 -0.001865 0.427653 0.010000 0.140000 0.861669 0.996801
0.953555 -0.018148 0.744565 0.070000 0.070000 0.962046 0.976501
0.100114 3.056510 0.499542 1.000000 0.520000 0.396835 0.316408
0.370906 7.825600 0.294053 1.000000 0.690000 0.514002 0.609021
0.094103 5.968866 0.920448 1.000000 0.800000 0.226933 0.306762
0.279959 -0.067306 0.473554 0.530000 0.420000 0.464161 0.529112
0.796287 0.009096 0.775983 0.130000 0.090000 0.821415 0.892349
0.644889 1.300245 4.427753 0.250000 0.050000 0.753325 0.803050
0.244343 10.228940 1.064148 1.000000 0.390000 0.443648 0.494310
0.102205 1.222990 0.888437 0.860000 0.690000 0.237018 0.319695
0.140838 2.421798 1.625055 0.650000 0.570000 0.284297 0.375284
0.065975 4.841127 0.676634 1.000000 0.620000 0.158028 0.256856
0.072010 1.221796 0.997153 0.810000 0.550000 0.208682 0.268347
0.337167 0.832752 0.918348 0.790000 0.190000 0.526388 0.580661
0.166203 0.635996 1.435733 0.600000 0.470000 0.342118 0.407680
0.770238 -0.071934 0.297904 0.100000 0.940000 0.134688 0.877632
0.992099 -0.000778 1.424209 0.010000 0.150000 0.885606 0.996042
0.196184 0.363455 0.734184 0.710000 0.310000 0.451871 0.442927
0.070456 2.206085 0.948970 0.930000 0.500000 0.410364 0.265435
0.042933 2.476966 1.337231 0.830000 0.590000 0.217703 0.207203
0.130650 -0.258349 0.621644 0.750000 0.890000 0.098567 0.361455
0.982639 -0.006148 0.171019 0.000000 0.870000 0.564450 0.991282
0.994938 0.000298 0.737305 0.000000 0.010000 0.991171 0.997466
0.427638 0.268992 0.268513 0.680000 0.340000 0.665313 0.653940
0.197392 1.644281 1.691692 0.600000 0.950000 0.075638 0.444288
0.963425 0.000072 0.779096 0.020000 0.790000 0.254075 0.981542
0.998466 -0.000597 0.589626 0.000000 0.050000 0.920179 0.999233
0.824696 -0.068414 1.390429 0.110000 0.100000 0.809797 0.908128
0.151139 4.513518 0.438614 1.000000 0.940000 0.187556 0.388766
0.289317 -0.161993 1.270398 0.410000 0.960000 0.077543 0.537882
0.987481 0.011645 2.479547 0.020000 0.590000 0.549675 0.993721
0.268971 4.510258 0.769913 1.000000 0.210000 0.488487 0.518624
0.288289 8.380342 1.074064 1.000000 0.530000 0.366556 0.536925
0.063287 1.683310 1.629818 0.840000 0.750000 0.129323 0.251569
0.175133 4.854983 0.941455 0.990000 0.590000 0.215041 0.418489
0.332246 0.297109 1.321501 0.460000 0.730000 0.240229 0.576408
0.131498 2.496374 0.990139 0.950000 0.300000 0.376497 0.362627
0.761511 -0.000621 1.622207 0.160000 0.800000 0.211703 0.872646
0.966141 -0.019633 0.204445 0.030000 0.520000 0.577940 0.982925
0.750624 10.534152 0.671856 1.000000 0.360000 0.584444 0.866386
0.513919 0.066926 0.622045 0.280000 0.850000 0.273402 0.716882
0.972848 -0.017352 0.623110 0.020000 0.120000 0.837394 0.986331
0.901435 -0.008949 0.263532 0.060000 0.080000 0.906044 0.949440
0.988276 0.002276 1.666101 0.010000 0.210000 0.867590 0.994121
0.732945 -0.002750 0.380658 0.220000 0.390000 0.579215 0.856122
0.980786 0.028888 3.495725 0.010000 0.110000 0.879625 0.990346
0.295917 0.367662 0.840592 0.510000 0.210000 0.692870 0.543983
0.106090 0.272509 0.653395 0.820000 0.420000 0.421337 0.325715
0.116864 0.471226 1.542566 0.730000 0.680000 0.230962 0.341854
0.242095 -0.101756 0.908994 0.530000 0.590000 0.342718 0.492031
0.921764 0.080040 2.449701 0.040000 0.270000 0.737876 0.960086
0.746118 0.003016 0.587550 0.090000 0.120000 0.857222 0.863781
0.243978 0.360154 1.776648 0.730000 0.480000 0.382831 0.493941
0.262551 -0.049404 0.407005 0.640000 0.220000 0.529885 0.512397
0.303134 -0.161216 0.909657 0.470000 0.830000 0.087838 0.550576
0.868336 -0.027664 0.523674 0.090000 0.990000 0.119526 0.931845
0.582541 0.185792 1.141330 0.260000 0.100000 0.809186 0.763244
0.230676 0.626197 1.298823 0.560000 0.820000 0.080233 0.480288
0.990982 -0.003615 0.030171 0.000000 0.310000 0.742411 0.995481
0.964899 0.029111 2.423052 0.030000 0.170000 0.858546 0.982293
0.600924 -0.143482 0.864623 0.290000 0.410000 0.707394 0.775193
0.996875 0.003593 3.157054 0.000000 0.010000 0.988125 0.998436
0.941468 -0.004288 0.906796 0.060000 0.060000 0.967018 0.970293
0.306193 1.028804 2.072117 0.490000 0.900000 0.234190 0.553347
0.941444 0.002377 1.282842 0.030000 0.990000 0.114997 0.970280
0.984687 0.005469 1.578660 0.020000 0.160000 0.772277 0.992314
0.807444 -0.033261 0.461918 0.110000 0.090000 0.945197 0.898579
0.973038 -0.007607 0.259501 0.010000 0.430000 0.586715 0.986427
0.263197 5.491258 0.591800 1.000000 0.890000 0.077903 0.513027
0.908227 0.088917 2.203322 0.020000 0.940000 0.100700 0.953009
0.412387 0.651609 3.263529 0.490000 0.150000 0.672345 0.642174
0.653183 0.054551 0.750955 0.140000 0.080000 0.919703 0.808197
0.627361 0.847794 0.540017 0.690000 0.100000 0.780679 0.792061
0.181227 2.959930 1.906934 0.800000 0.340000 0.455471 0.425708
0.071572 3.911548 1.151502 1.000000 0.840000 0.148217 0.267530
0.093934 3.208724 1.757831 0.730000 0.580000 0.409776 0.306487
0.083784 1.973070 1.090891 0.910000 0.430000 0.350169 0.289455
0.371468 5.982204 0.582189 1.000000 0.260000 0.563295 0.609482
0.216997 -0.049222 0.561315 0.550000 0.680000 0.427215 0.465829
0.386361 1.004557 2.169333 0.330000 0.560000 0.444654 0.621579
0.276487 6.853600 0.709299 0.980000 0.400000 0.781829 0.525820
0.997715 -0.002204 0.053989 0.000000 0.010000 0.993328 0.998857
0.970786 0.030646 3.258350 0.020000 0.180000 0.763734 0.985285
0.991389 -0.001372 0.342528 0.020000 0.110000 0.899349 0.995685
0.196997 2.437680 1.398765 0.930000 0.490000 0.471019 0.443844
0.998995 -0.000415 0.194031 0.000000 0.050000 0.973888 0.999497
0.986864 0.002606 1.743138 0.000000 0.070000 0.950524 0.993410
0.982920 -0.003302 0.248412 0.010000 0.370000 0.700508 0.991423
0.226178 0.851390 0.660294 0.930000 0.260000 0.425379 0.475582
0.153470 4.543794 0.758336 0.990000 0.810000 0.194303 0.391753
0.368932 -0.084965 0.309480 0.390000 0.090000 0.605685 0.607397
0.110714 4.959202 0.474689 1.000000 0.500000 0.374797 0.332738
0.021103 1.702975 1.164402 0.910000 0.820000 0.075795 0.145268
0.041544 2.347895 1.240126 0.980000 0.740000 0.184408 0.203824
0.070102 2.690463 0.815110 0.990000 0.580000 0.225536 0.264768
0.409787 9.643246 0.546246 1.000000 0.250000 0.639802 0.640146
0.122300 0.047717 0.710647 0.860000 0.640000 0.169291 0.349714
0.615753 -0.064785 0.153683 0.220000 0.220000 0.662362 0.784699
0.534275 -0.100960 0.492959 0.240000 0.370000 0.612045 0.730941
0.592114 5.527007 0.329687 0.990000 0.790000 0.226510 0.769489
0.948388 0.044752 2.416487 0.000000 0.490000 0.625310 0.973852
0.023586 5.646289 0.977899 1.000000 0.750000 0.091194 0.153579
0.892048 0.020009 1.287165 0.050000 1.000000 0.142050 0.944483
0.997420 0.000886 1.466219 0.010000 1.000000 0.137913 0.998709
0.233809 0.869165 2.163984 0.590000 0.270000 0.427212 0.483538
0.111754 1.139978 1.343935 0.830000 0.460000 0.392716 0.334296
0.150752 1.281951 0.933157 0.720000 0.470000 0.348069 0.388268
0.905488 4.102515 0.056734 1.000000 0.070000 0.932720 0.951571
0.209014 -0.146147 0.760524 0.610000 0.370000 0.616628 0.457180
0.075928 2.287967 1.032369 0.950000 0.400000 0.328065 0.275550
0.807161 -0.012653 0.751416 0.120000 0.550000 0.485853 0.898421
0.160968 0.868071 0.641400 0.890000 0.380000 0.391043 0.401208
0.117433 1.017388 0.908838 0.930000 0.530000 0.453933 0.342685
0.060629 0.128143 1.008808 0.800000 0.600000 0.215734 0.246230
0.163781 8.813283 0.563651 1.000000 0.600000 0.244695 0.404699
0.067587 1.842454 1.047946 0.920000 0.630000 0.231105 0.259974
0.122916 3.016559 1.143481 0.970000 0.720000 0.199239 0.350593
0.067726 9.052222 0.818706 1.000000 0.620000 0.189128 0.260242
0.360375 0.473189 1.516787 0.570000 0.390000 0.539080 0.600312
0.214028 0.107227 0.508399 0.640000 0.290000 0.524633 0.462632
0.014878 1.588628 1.043835 0.930000 0.830000 0.207553 0.121977
0.576034 -0.067581 0.293048 0.270000 0.070000 0.741719 0.758969
0.058580 1.191689 1.136299 0.880000 0.650000 0.420516 0.242033
0.245807 1.024867 0.674082 0.860000 0.310000 0.482427 0.495789
0.037042 6.167171 0.808774 1.000000 0.800000 0.108638 0.192463
0.540756 1.543330 0.890056 0.820000 0.260000 0.616530 0.735361
0.345283 0.117710 0.388754 0.700000 0.400000 0.469521 0.587608
0.363899 -0.034366 0.360971 0.350000 0.480000 0.447478 0.603240
0.976033 -0.011305 0.247204 0.000000 0.060000 0.973962 0.987944
0.140538 3.159572 0.520025 1.000000 0.250000 0.425034 0.374885
0.577077 -0.046628 0.391699 0.180000 0.110000 0.789757 0.759656
0.640644 -0.087370 0.753356 0.300000 0.010000 0.764279 0.800402
0.166883 1.075403 1.837290 0.710000 0.470000 0.486801 0.408513
0.988859 -0.005479 0.155765 0.010000 0.330000 0.712740 0.994414
0.603591 0.300867 1.829596 0.360000 0.340000 0.543867 0.776911
0.992666 0.005541 2.068717 0.000000 0.100000 0.923287 0.996327
0.323868 0.228399 1.280617 0.460000 0.590000 0.509850 0.569094
0.999020 -0.000303 0.352405 0.000000 0.000000 0.999748 0.999510
0.995822 0.001026 1.132917 0.000000 0.010000 0.993339 0.997909
0.999923 -0.000028 0.366785 0.000000 0.000000 0.999523 0.999962
0.252675 0.315619 1.104701 0.460000 0.530000 0.292953 0.502668
0.820547 -0.024338 1.405930 0.100000 0.880000 0.216620 0.905840
0.130301 1.627220 1.117755 0.720000 0.880000 0.256650 0.360972
0.364011 -0.021480 0.309006 0.450000 0.430000 0.433773 0.603333
0.699643 -0.103487 0.621296 0.140000 0.120000 0.866929 0.836447
0.521073 -0.175406 0.749515 0.270000 0.410000 0.497437 0.721854
0.503180 2.082265 1.022196 0.890000 0.210000 0.730175 0.709352
0.823378 0.056834 1.060953 0.100000 0.080000 0.905195 0.907402
0.778809 -0.104695 0.372612 0.150000 0.430000 0.551621 0.882501
0.819669 0.129729 3.273053 0.100000 0.090000 0.861454 0.905356
0.622587 -0.078964 0.807688 0.190000 0.480000 0.479225 0.789042
0.420015 0.311440 0.707277 0.380000 0.480000 0.407843 0.648085
0.397889 0.068109 0.605164 0.350000 0.310000 0.515340 0.630785
0.385785 0.331270 1.237041 0.450000 0.360000 0.773328 0.621116
0.347898 9.613384 1.606481 1.000000 0.440000 0.407545 0.589829
0.688028 0.058210 0.362352 0.120000 0.110000 0.808265 0.829474
0.986059 0.011116 2.075408 0.000000 0.000000 0.989608 0.993005
0.812186 -0.041883 0.163249 0.060000 0.260000 0.669952 0.901214
0.188292 2.694347 1.106975 0.890000 0.370000 0.356689 0.433926
0.706426 0.153198 1.494378 0.170000 0.100000 0.770901 0.840491
0.707572 1.583755 3.180847 0.800000 0.040000 0.814966 0.841173
0.179340 4.065393 0.602074 1.000000 0.340000 0.424308 0.423486
0.129702 0.304236 0.521078 0.750000 0.590000 0.319527 0.360141
0.135748 3.533914 1.064679 0.960000 0.270000 0.370623 0.368440
0.577106 -0.125768 0.274100 0.220000 0.630000 0.300097 0.759675
0.401658 5.576554 0.392201 0.980000 0.120000 0.647828 0.633765
0.195668 1.878594 0.522697 0.920000 0.590000 0.179436 0.442343
0.145736 1.175440 0.555716 0.820000 0.360000 0.301534 0.381754
0.289538 -0.116375 0.430797 0.550000 0.340000 0.392188 0.538087
0.298740 0.633360 0.957236 0.550000 0.390000 0.434063 0.546571
0.843873 0.065863 1.556265 0.150000 0.700000 0.345070 0.918626
0.992047 -0.002227 0.195158 0.010000 0.030000 0.941919 0.996016
0.408806 0.390918 1.136844 0.420000 0.500000 0.554361 0.639379
0.960060 -0.009190 0.664144 0.040000 0.040000 0.937247 0.979826
0.799862 -0.072656 0.979876 0.130000 0.120000 0.796094 0.894350
0.400063 5.237099 0.794819 1.000000 0.640000 0.272107 0.632506
0.631598 1.971938 1.597347 0.860000 0.200000 0.569140 0.794731
0.432159 0.255062 0.265120 0.660000 0.180000 0.622165 0.657388
0.827076 -0.065389 0.607071 0.040000 0.270000 0.814996 0.909437
0.640296 -0.104766 0.418353 0.200000 0.030000 0.861025 0.800185
0.971518 0.026380 2.496111 0.000000 0.040000 0.961361 0.985656
0.637097 0.029103 0.194214 0.240000 0.050000 0.808124 0.798184
0.212935 2.557406 1.569618 0.750000 0.390000 0.456347 0.461448
0.997089 0.001309 1.865354 0.000000 0.060000 0.953345 0.998543
0.995012 0.000225 1.287762 0.000000 0.020000 0.991482 0.997503
0.999868 0.000022 2.225303 0.000000 0.000000 0.998934 0.999934
0.104828 2.041802 0.614670 0.970000 0.520000 0.282431 0.323771
0.936541 0.035705 1.872006 0.010000 0.060000 0.970715 0.967750
0.638786 0.123296 1.045500 0.210000 0.200000 0.651438 0.799241
0.236249 4.882595 0.930062 0.990000 0.390000 0.563901 0.486055
0.415860 5.893772 0.883365 0.990000 0.710000 0.250987 0.644872
0.896332 0.029475 1.562927 0.080000 0.100000 0.905202 0.946748
0.214419 1.729919 0.867291 0.810000 0.580000 0.264238 0.463054
0.235836 -0.146469 0.632898 0.710000 0.510000 0.339209 0.485629
0.878663 0.012677 0.749300 0.030000 0.490000 0.623409 0.937370
0.967575 -0.005243 0.855772 0.020000 0.060000 0.921366 0.983654
0.999055 -0.000501 0.278673 0.000000 0.010000 0.994147 0.999527
0.667834 -0.000816 0.969371 0.250000 0.400000 0.490771 0.817211
0.377277 0.799700 0.471674 0.870000 0.170000 0.720279 0.614229
0.945942 0.006121 0.620291 0.020000 0.270000 0.714045 0.972595
0.875691 0.045679 0.856268 0.090000 0.060000 0.967051 0.935784
0.151672 2.036694 0.685671 0.950000 0.290000 0.442889 0.389451
0.038272 4.369233 1.305416 0.980000 0.750000 0.145234 0.195633
0.139242 6.849218 0.968825 0.970000 0.470000 0.342681 0.373151
0.605006 -0.150160 0.430118 0.290000 0.190000 0.735051 0.777822
0.235219 2.239870 0.961127 0.810000 0.620000 0.888620 0.484993
0.535203 0.107427 0.752373 0.280000 0.660000 0.437193 0.731576
0.168018 2.415083 0.975993 0.960000 0.670000 0.731957 0.409900
0.097062 3.161959 1.030231 0.970000 0.550000 0.254297 0.311548
0.910852 0.016009 0.828771 0.020000 0.010000 0.989263 0.954386
0.246831 1.197902 1.698130 0.670000 0.460000 0.442377 0.496821
0.489174 1.803251 0.756584 0.960000 0.210000 0.738464 0.699410
0.308429 -0.073062 1.350480 0.510000 0.800000 0.121724 0.555364
0.782604 0.089529 1.519877 0.160000 0.170000 0.750336 0.884649
0.317859 -0.223537 0.665562 0.450000 0.440000 0.377074 0.563790
0.136993 3.523778 0.786617 1.000000 0.320000 0.384504 0.370126
0.175094 0.498811 1.074334 0.710000 0.280000 0.392143 0.418442
0.342710 1.587079 1.667672 0.660000 0.430000 0.376430 0.585414
0.083660 1.903942 1.446860 0.850000 0.370000 0.243790 0.289241
0.290407 0.252513 0.421232 0.720000 0.420000 0.411974 0.538894
0.837911 -0.032597 0.780584 0.060000 0.130000 0.823838 0.915375
0.609133 0.090604 0.577663 0.250000 0.270000 0.684855 0.780470
0.968100 0.014675 1.335956 0.010000 0.050000 0.978552 0.983921
0.995345 -0.001541 0.169404 0.010000 0.010000 0.995283 0.997670
0.526972 0.122335 1.274171 0.320000 0.360000 0.576298 0.725929
0.243051 6.137565 0.831677 0.970000 0.420000 0.756675 0.493002
0.328976 -0.055739 0.654204 0.420000 0.280000 0.495148 0.573565
0.123524 6.980473 0.646918 1.000000 0.350000 0.377678 0.351459
0.078029 0.224479 0.609492 0.870000 0.520000 0.318046 0.279337
0.069913 3.341610 0.699133 1.000000 0.600000 0.170500 0.264410
0.762500 -0.136098 0.573289 0.150000 0.380000 0.457718 0.873212
0.065652 1.234818 0.761580 0.940000 0.390000 0.266205 0.256226
0.933770 -0.019031 0.444091 0.040000 0.050000 0.926969 0.966318
0.172518 2.207914 1.254379 0.930000 0.420000 0.403870 0.415353
0.228073 3.041711 0.747641 0.950000 0.660000 0.220645 0.477570
0.274064 1.537776 0.582015 0.970000 0.510000 0.362782 0.523511
0.197547 -0.148754 0.449222 0.550000 0.190000 0.490621 0.444463
0.120870 12.466057 0.590665 1.000000 0.400000 0.401968 0.347664
0.142354 0.466717 1.260571 0.620000 0.420000 0.455268 0.377298
0.064145 2.409782 0.877636 0.980000 0.780000 0.226224 0.253268
0.069430 0.754052 0.604706 0.850000 0.760000 0.201882 0.263496
0.827323 -0.043840 0.440660 0.080000 0.070000 0.927417 0.909573
0.086230 8.768282 1.043840 1.000000 0.690000 0.187346 0.293650
0.166035 2.432956 0.865035 0.970000 0.580000 0.262641 0.407474
0.311981 -0.056250 0.820402 0.460000 0.830000 0.119454 0.558553
0.940677 -0.016566 0.390683 0.030000 0.660000 0.293895 0.969885
0.997555 0.001607 1.501936 0.000000 0.010000 0.998415 0.998777
0.056276 3.823219 0.777510 0.990000 0.660000 0.150943 0.237226
0.030682 5.750318 0.757843 1.000000 0.810000 0.120747 0.175164
0.465498 10.151492 0.471310 1.000000 0.340000 0.524563 0.682274
0.379609 10.460973 0.317922 1.000000 0.650000 0.316863 0.616124
0.506449 1.515119 0.636183 0.800000 0.320000 0.571786 0.711652
0.055089 3.332211 1.019456 0.970000 0.710000 0.161075 0.234710
0.990986 0.004724 1.992845 0.000000 0.000000 0.982779 0.995483
0.169776 2.050231 0.639442 0.930000 0.530000 0.532830 0.412039
0.065795 2.698778 0.995969 0.940000 0.600000 0.223725 0.256505
0.125513 1.178587 1.335905 0.850000 0.580000 0.242452 0.354278
0.554484 2.176484 0.989504 0.880000 0.390000 0.435559 0.744637
0.677895 0.229454 1.727870 0.150000 0.140000 0.857523 0.823344
0.395903 0.153876 1.366502 0.400000 0.550000 0.360879 0.629208
0.760300 -0.024931 0.484917 0.110000 0.330000 0.694354 0.871952
0.487075 0.117485 0.572138 0.450000 0.220000 0.555965 0.697907
0.983229 -0.005796 0.059200 0.000000 0.010000 0.983314 0.991579
0.130119 11.195586 0.747379 1.000000 0.870000 0.114158 0.360720
0.249518 0.657662 0.724317 0.690000 0.380000 0.464360 0.499518
0.118435 0.416234 0.834429 0.830000 0.510000 0.334458 0.344143
0.218632 1.147669 0.882139 0.780000 0.330000 0.457116 0.467581
0.992854 0.004512 2.451307 0.000000 0.000000 0.993975 0.996421
0.535752 -0.132627 0.372084 0.310000 0.280000 0.477062 0.731951
0.305855 0.976194 1.393793 0.520000 0.310000 0.481875 0.553042
0.107527 0.000217 0.806707 0.730000 0.630000 0.257342 0.327913
0.054037 6.821234 0.760042 1.000000 0.670000 0.259542 0.232459
0.175293 5.735069 1.029928 1.000000 0.390000 0.389505 0.418680
0.080347 1.785653 0.804990 0.940000 0.650000 0.274462 0.283456
0.996722 -0.001237 0.154597 0.000000 0.140000 0.911629 0.998360
0.964177 -0.027968 0.304142 0.010000 0.250000 0.770964 0.981925
0.994985 0.006857 3.215093 0.000000 0.040000 0.946588 0.997489
0.604738 0.086834 0.602976 0.230000 0.740000 0.488298 0.777649
0.981579 -0.006857 0.201892 0.000000 0.000000 0.991786 0.990747
0.978504 0.008759 1.450450 0.020000 0.020000 0.991381 0.989194
0.985568 -0.020305 0.232807 0.020000 0.020000 0.997637 0.992758
0.587592 0.014714 2.085217 0.220000 0.160000 0.688596 0.766546
0.251880 3.076162 0.986033 0.970000 0.380000 0.583290 0.501877
0.068701 4.779244 0.842217 1.000000 0.570000 0.275670 0.262108
0.892155 0.011300 0.815512 0.040000 0.080000 0.893382 0.944540
0.329551 0.853225 1.772801 0.520000 0.440000 0.456517 0.574066
0.033008 1.666191 1.225247 0.910000 0.890000 0.186793 0.181682
0.277967 -0.146697 0.392517 0.550000 0.530000 0.617015 0.527226
0.108098 0.130324 0.599761 0.840000 0.870000 0.920145 0.328782
0.055947 12.306883 0.825395 1.000000 0.940000 0.128405 0.236531
0.893893 0.098688 2.401030 0.110000 0.560000 0.337266 0.945459
0.999934 -0.000040 0.436268 0.000000 0.000000 0.998506 0.999967
0.107935 0.814277 0.893464 0.930000 0.480000 0.265800 0.328535
0.105585 5.987794 1.198038 1.000000 0.450000 0.282026 0.324938
0.417067 1.117205 0.617446 0.750000 0.360000 0.601208 0.645807
0.329019 3.935357 0.729125 1.000000 0.790000 0.540084 0.573602
0.023972 4.020012 1.012388 0.990000 0.770000 0.181996 0.154828
0.133060 5.905489 0.748247 1.000000 0.400000 0.478497 0.364774
0.096187 0.523880 1.042696 0.810000 0.740000 0.195813 0.310140
0.020257 6.482697 0.918361 0.980000 0.750000 0.110466 0.142328
0.081503 8.625993 0.917770 1.000000 0.450000 0.278403 0.285487
0.064555 6.582577 0.807511 1.000000 0.630000 0.209233 0.254076
0.354246 8.332886 1.502961 1.000000 0.240000 0.538678 0.595186
0.081302 3.132301 0.861739 0.990000 0.620000 0.268408 0.285135
0.020431 5.228474 0.999610 1.000000 0.620000 0.097905 0.142938
0.789200 4.258322 0.825304 0.960000 0.120000 0.820511 0.888369
0.833978 -0.071376 0.276893 0.100000 0.240000 0.669617 0.913224
0.424912 2.433712 0.354719 0.990000 0.690000 0.317889 0.651853
0.997792 0.002078 2.713782 0.000000 0.000000 0.999674 0.998895
0.217811 1.713203 0.979663 0.780000 0.350000 0.465046 0.466702
0.310200 0.045882 0.314453 0.780000 0.470000 0.344210 0.556956
0.392542 0.140827 0.961807 0.440000 0.870000 0.136401 0.626532
0.229676 0.103237 0.895649 0.570000 0.650000 0.643260 0.479246
0.385873 0.175865 1.305066 0.530000 0.270000 0.621488 0.621186
0.116665 4.882625 0.777920 0.980000 0.580000 0.252564 0.341563


==> data/illustration/synthID_OPT_1_3b/all_m1.dat <==
l2norm Delta pgunwatermarked tvd tvdref l2_norm_ref_sqrt l2_norm_sqrt
0.017291 0.246656 0.557823 0.700000 0.740000 0.271619 0.131496
0.114270 0.190008 0.255068 0.440000 0.480000 0.274292 0.338038
0.085583 0.241465 0.407618 0.530000 0.550000 0.238724 0.292546
0.043459 0.243603 0.579982 0.630000 0.580000 0.200745 0.208468
0.010039 0.248875 0.466453 0.750000 0.740000 0.111903 0.100194
0.013930 0.248038 0.455705 0.630000 0.790000 0.136939 0.118026
0.147311 0.222589 0.334438 0.430000 0.610000 0.229951 0.383811
0.075594 0.246803 0.556538 0.420000 0.320000 0.268429 0.274944
0.839748 0.007655 0.992286 0.060000 0.160000 0.825300 0.916378
0.474400 0.206316 0.290994 0.270000 0.230000 0.716245 0.688767
0.055983 0.244202 0.576144 0.440000 0.650000 0.171171 0.236607
0.987286 0.003694 0.003708 0.010000 0.000000 0.992881 0.993623
0.228944 0.233853 0.372930 0.270000 0.470000 0.470397 0.478481
0.556313 0.155742 0.192985 0.110000 0.500000 0.437056 0.745864
0.255565 0.240987 0.405063 0.390000 0.370000 0.640562 0.505534
0.316931 0.244394 0.574870 0.380000 0.380000 0.506938 0.562966
0.906143 0.023478 0.975943 0.040000 0.980000 0.219987 0.951916
0.713086 0.002586 0.997407 0.030000 0.050000 0.863964 0.844444
0.573780 0.002290 0.997705 0.110000 0.250000 0.883541 0.757483
0.980736 0.008797 0.991125 0.010000 0.020000 0.970405 0.990321
0.965736 0.013650 0.013842 0.020000 0.030000 0.976163 0.982719
0.626226 0.062519 0.932991 0.110000 0.170000 0.669061 0.791344
0.224241 0.232511 0.632245 0.260000 0.260000 0.467887 0.473540
0.114545 0.226938 0.348139 0.400000 0.620000 0.556949 0.338445
0.074405 0.249060 0.469349 0.360000 0.430000 0.304926 0.272773
0.107105 0.221851 0.667777 0.400000 0.540000 0.294992 0.327269
0.358665 0.180768 0.763120 0.200000 0.290000 0.734151 0.598886
0.166801 0.244926 0.571233 0.330000 0.570000 0.493164 0.408413
0.691014 0.059932 0.935968 0.090000 0.070000 0.854211 0.831273
0.385399 0.155522 0.807373 0.360000 0.650000 0.218823 0.620805
0.804642 0.093032 0.103808 0.100000 0.060000 0.893834 0.897018
0.788327 0.080563 0.911628 0.070000 0.130000 0.850688 0.887878
0.313954 0.201453 0.279667 0.310000 0.630000 0.251117 0.560316
0.166155 0.217650 0.679860 0.340000 0.310000 0.372624 0.407621
0.049273 0.240994 0.594902 0.510000 0.700000 0.153453 0.221976
0.984033 0.002895 0.002904 0.020000 0.050000 0.969048 0.991984
0.149069 0.249505 0.477750 0.380000 0.660000 0.211500 0.386095
0.307717 0.212771 0.307051 0.480000 0.590000 0.359663 0.554722
0.232493 0.214357 0.688793 0.360000 0.460000 0.361954 0.482175
0.138924 0.241290 0.593326 0.460000 0.520000 0.321030 0.372725
0.053643 0.248822 0.534318 0.450000 0.550000 0.236187 0.231611
0.766015 0.003487 0.996501 0.050000 0.190000 0.759096 0.875223
0.266192 0.249968 0.505624 0.450000 0.300000 0.494005 0.515938
0.997501 0.000613 0.000613 0.010000 0.060000 0.923262 0.998750
0.972979 0.010151 0.010256 0.030000 0.250000 0.717226 0.986397
0.995256 0.001968 0.001972 0.000000 0.030000 0.942019 0.997625
0.355386 0.065751 0.929243 0.140000 0.620000 0.364672 0.596142
0.987236 0.000830 0.999170 0.020000 0.060000 0.939957 0.993598
0.587729 0.202891 0.282954 0.210000 0.150000 0.835591 0.766635
0.975097 0.008338 0.991592 0.010000 0.070000 0.951371 0.987470
0.311138 0.238388 0.607761 0.390000 0.640000 0.442130 0.557798
0.178711 0.248871 0.533601 0.310000 0.850000 0.120801 0.422743
0.345274 0.172209 0.221089 0.190000 0.200000 0.571507 0.587600
0.621371 0.108641 0.124022 0.220000 0.100000 0.866114 0.788271
0.191049 0.237108 0.386455 0.280000 0.640000 0.263928 0.437091
0.502731 0.002224 0.997771 0.070000 0.090000 0.703497 0.709035
0.440242 0.173067 0.777369 0.230000 0.540000 0.466053 0.663507
0.995497 0.001565 0.001568 0.000000 0.060000 0.922232 0.997746
0.979919 0.005370 0.005399 0.020000 0.220000 0.843646 0.989909
0.993078 0.002524 0.002531 0.010000 0.090000 0.952266 0.996533
0.886153 0.029451 0.969626 0.060000 0.760000 0.374852 0.941357
0.997566 0.001129 0.998869 0.000000 0.000000 0.996433 0.998782
0.970679 0.003251 0.003261 0.020000 0.030000 0.988947 0.985230
0.999850 0.000015 0.999985 0.000000 0.000000 0.996942 0.999925
0.310634 0.074745 0.081365 0.140000 0.400000 0.533896 0.557346
0.970715 0.005026 0.994949 0.010000 0.920000 0.274032 0.985249
0.454588 0.100993 0.886014 0.130000 0.490000 0.398342 0.674231
0.954150 0.015297 0.015538 0.020000 0.200000 0.779908 0.976806
0.338416 0.212639 0.306710 0.210000 0.750000 0.257838 0.581736
0.638104 0.159416 0.800972 0.170000 0.240000 0.631151 0.798814
0.407043 0.154882 0.808413 0.240000 0.450000 0.337882 0.637999
0.670536 0.000692 0.999307 0.140000 0.040000 0.838554 0.818862
0.827180 0.024746 0.974609 0.050000 0.110000 0.906750 0.909495
0.544939 0.000433 0.999567 0.070000 0.030000 0.740905 0.738200
0.188641 0.134422 0.839968 0.270000 0.250000 0.452181 0.434329
0.060809 0.245402 0.432190 0.460000 0.840000 0.199482 0.246595
0.623933 0.000382 0.999618 0.030000 0.120000 0.703270 0.789894
0.999213 0.000038 0.999962 0.000000 0.010000 0.992901 0.999606
0.162073 0.163851 0.206489 0.370000 0.660000 0.449430 0.402583
0.989204 0.001273 0.998725 0.000000 0.020000 0.936397 0.994587
0.147957 0.220059 0.326966 0.310000 0.630000 0.390593 0.384652
0.311767 0.191197 0.742493 0.240000 0.500000 0.348416 0.558361
0.222678 0.206044 0.709656 0.270000 0.330000 0.604226 0.471888
0.444626 0.162056 0.796553 0.220000 0.570000 0.443045 0.666803
0.990726 0.002329 0.002335 0.030000 0.200000 0.763639 0.995352
0.837484 0.029436 0.030357 0.060000 0.170000 0.716095 0.915141
0.988044 0.004357 0.004377 0.030000 0.200000 0.804373 0.994004
0.956209 0.021816 0.977686 0.030000 0.010000 0.931761 0.977859
0.996938 0.000548 0.999452 0.000000 0.110000 0.854081 0.998468
0.961995 0.001259 0.001260 0.020000 0.060000 0.947124 0.980814
0.787892 0.089226 0.099033 0.060000 0.250000 0.589066 0.887633
0.283937 0.091303 0.101632 0.140000 0.770000 0.251885 0.532857
0.248545 0.237749 0.389318 0.320000 0.170000 0.586691 0.498543
0.115105 0.210908 0.697718 0.360000 0.520000 0.320734 0.339271
0.752933 0.088188 0.097741 0.100000 0.210000 0.681707 0.867717
0.177390 0.232108 0.633762 0.470000 0.410000 0.319273 0.421177
0.990801 0.002019 0.002023 0.000000 0.020000 0.989811 0.995390
0.357604 0.226748 0.652486 0.250000 0.220000 0.538953 0.598000
0.031345 0.239449 0.397283 0.550000 0.650000 0.224198 0.177044
0.993612 0.001565 0.998433 0.010000 0.110000 0.861669 0.996801
0.953555 0.003028 0.996963 0.030000 0.030000 0.962046 0.976501
0.100114 0.237010 0.386027 0.490000 0.410000 0.396835 0.316408
0.370906 0.068195 0.926386 0.210000 0.660000 0.514002 0.609021
0.094103 0.237512 0.611751 0.470000 0.850000 0.226933 0.306762
0.279959 0.226468 0.653402 0.200000 0.440000 0.464161 0.529112
0.796287 0.039285 0.959037 0.130000 0.090000 0.821415 0.892349
0.644889 0.000250 0.999750 0.080000 0.040000 0.753325 0.803050
0.244343 0.114826 0.867660 0.170000 0.380000 0.443648 0.494310
0.102205 0.215875 0.315270 0.430000 0.640000 0.237018 0.319695
0.140838 0.249629 0.519265 0.540000 0.560000 0.284297 0.375284
0.065975 0.248635 0.463059 0.440000 0.620000 0.158028 0.256856
0.072010 0.229247 0.644061 0.420000 0.580000 0.208682 0.268347
0.337167 0.132127 0.843327 0.200000 0.130000 0.526388 0.580661
0.166203 0.210778 0.698046 0.310000 0.540000 0.342118 0.407680
0.770238 0.013575 0.986236 0.090000 0.970000 0.134688 0.877632
0.992099 0.000281 0.000281 0.000000 0.160000 0.885606 0.996042
0.196184 0.235025 0.377629 0.380000 0.210000 0.451871 0.442927
0.070456 0.246550 0.441265 0.430000 0.540000 0.410364 0.265435
0.042933 0.234666 0.376168 0.570000 0.670000 0.217703 0.207203
0.130650 0.220639 0.328651 0.420000 0.890000 0.098567 0.361455
0.982639 0.005464 0.005495 0.010000 0.930000 0.564450 0.991282
0.994938 0.000094 0.000094 0.000000 0.020000 0.991171 0.997466
0.427638 0.237131 0.613442 0.260000 0.300000 0.665313 0.653940
0.197392 0.154591 0.191116 0.320000 0.920000 0.075638 0.444288
0.963425 0.008770 0.008848 0.020000 0.750000 0.254075 0.981542
0.998466 0.000397 0.999603 0.000000 0.060000 0.920179 0.999233
0.824696 0.085127 0.906046 0.130000 0.060000 0.809797 0.908128
0.151139 0.187015 0.249032 0.340000 0.890000 0.187556 0.388766
0.289317 0.174570 0.225355 0.240000 0.900000 0.077543 0.537882
0.987481 0.004082 0.995901 0.000000 0.570000 0.549675 0.993721
0.268971 0.249861 0.488228 0.330000 0.250000 0.488487 0.518624
0.288289 0.235136 0.378083 0.350000 0.480000 0.366556 0.536925
0.063287 0.236802 0.385119 0.500000 0.650000 0.129323 0.251569
0.175133 0.229287 0.356081 0.390000 0.660000 0.215041 0.418489
0.332246 0.232602 0.368097 0.340000 0.790000 0.240229 0.576408
0.131498 0.237233 0.612991 0.220000 0.290000 0.376497 0.362627
0.761511 0.064786 0.930366 0.130000 0.770000 0.211703 0.872646
0.966141 0.011497 0.011632 0.010000 0.520000 0.577940 0.982925
0.750624 0.113996 0.868788 0.070000 0.400000 0.584444 0.866386
0.513919 0.155701 0.807081 0.310000 0.750000 0.273402 0.716882
0.972848 0.002863 0.002871 0.040000 0.100000 0.837394 0.986331
0.901435 0.047910 0.949544 0.030000 0.020000 0.906044 0.949440
0.988276 0.002540 0.002547 0.010000 0.080000 0.867590 0.994121
0.732945 0.108534 0.123881 0.200000 0.440000 0.579215 0.856122
0.980786 0.007029 0.992921 0.000000 0.110000 0.879625 0.990346
0.295917 0.221993 0.667352 0.190000 0.250000 0.692870 0.543983
0.106090 0.206777 0.707901 0.370000 0.480000 0.421337 0.325715
0.116864 0.247119 0.553671 0.440000 0.720000 0.230962 0.341854
0.242095 0.193149 0.738435 0.280000 0.690000 0.342718 0.492031
0.921764 0.007918 0.992019 0.050000 0.190000 0.737876 0.960086
0.746118 0.050217 0.053029 0.070000 0.100000 0.857222 0.863781
0.243978 0.145229 0.176316 0.180000 0.420000 0.382831 0.493941
0.262551 0.246622 0.441877 0.380000 0.250000 0.529885 0.512397
0.303134 0.190927 0.256951 0.430000 0.850000 0.087838 0.550576
0.868336 0.016534 0.016816 0.050000 0.980000 0.119526 0.931845
0.582541 0.182565 0.759683 0.220000 0.130000 0.809186 0.763244
0.230676 0.210103 0.300257 0.410000 0.820000 0.080233 0.480288
0.990982 0.003271 0.996718 0.010000 0.270000 0.742411 0.995481
0.964899 0.011298 0.011429 0.030000 0.130000 0.858546 0.982293
0.600924 0.198137 0.727734 0.300000 0.270000 0.707394 0.775193
0.996875 0.001089 0.001090 0.000000 0.020000 0.988125 0.998436
0.941468 0.026295 0.972974 0.030000 0.040000 0.967018 0.970293
0.306193 0.185157 0.245357 0.410000 0.890000 0.234190 0.553347
0.941444 0.009086 0.009170 0.040000 0.990000 0.114997 0.970280
0.984687 0.004019 0.995964 0.020000 0.170000 0.772277 0.992314
0.807444 0.092308 0.897105 0.080000 0.060000 0.945197 0.898579
0.973038 0.005650 0.005682 0.040000 0.400000 0.586715 0.986427
0.263197 0.193610 0.262534 0.390000 0.840000 0.077903 0.513027
0.908227 0.004210 0.995772 0.060000 0.930000 0.100700 0.953009
0.412387 0.236125 0.617792 0.180000 0.140000 0.672345 0.642174
0.653183 0.062793 0.932674 0.130000 0.200000 0.919703 0.808197
0.627361 0.000474 0.999526 0.120000 0.030000 0.780679 0.792061
0.181227 0.144610 0.824639 0.290000 0.360000 0.455471 0.425708
0.071572 0.249245 0.527479 0.530000 0.880000 0.148217 0.267530
0.093934 0.243453 0.419088 0.500000 0.710000 0.409776 0.306487
0.083784 0.243145 0.417204 0.390000 0.470000 0.350169 0.289455
0.371468 0.162338 0.203923 0.350000 0.300000 0.563295 0.609482
0.216997 0.169203 0.784247 0.260000 0.640000 0.427215 0.465829
0.386361 0.137754 0.164969 0.180000 0.400000 0.444654 0.621579
0.276487 0.227789 0.350967 0.320000 0.490000 0.781829 0.525820
0.997715 0.000492 0.000492 0.000000 0.000000 0.993328 0.998857
0.970786 0.009953 0.010054 0.050000 0.250000 0.763734 0.985285
0.991389 0.003234 0.003245 0.010000 0.110000 0.899349 0.995685
0.196997 0.120487 0.859879 0.220000 0.380000 0.471019 0.443844
0.998995 0.000390 0.000391 0.010000 0.010000 0.973888 0.999497
0.986864 0.005054 0.005080 0.020000 0.080000 0.950524 0.993410
0.982920 0.004550 0.995429 0.010000 0.340000 0.700508 0.991423
0.226178 0.246112 0.437644 0.320000 0.260000 0.425379 0.475582
0.153470 0.177063 0.229932 0.300000 0.790000 0.194303 0.391753
0.368932 0.190819 0.256728 0.240000 0.080000 0.605685 0.607397
0.110714 0.249777 0.514946 0.420000 0.490000 0.374797 0.332738
0.021103 0.243081 0.416820 0.610000 0.750000 0.075795 0.145268
0.041544 0.246726 0.557223 0.560000 0.610000 0.184408 0.203824
0.070102 0.249335 0.525790 0.370000 0.610000 0.225536 0.264768
0.409787 0.143145 0.173113 0.250000 0.280000 0.639802 0.640146
0.122300 0.241153 0.594056 0.380000 0.770000 0.169291 0.349714
0.615753 0.015124 0.015360 0.060000 0.160000 0.662362 0.784699
0.534275 0.071526 0.077538 0.130000 0.330000 0.612045 0.730941
0.592114 0.135938 0.162269 0.230000 0.810000 0.226510 0.769489
0.948388 0.010768 0.989113 0.010000 0.400000 0.625310 0.973852
0.023586 0.239316 0.396638 0.610000 0.740000 0.091194 0.153579
0.892048 0.026087 0.026806 0.080000 0.990000 0.142050 0.944483
0.997420 0.000398 0.999602 0.000000 1.000000 0.137913 0.998709
0.233809 0.249224 0.472147 0.280000 0.240000 0.427212 0.483538
0.111754 0.177170 0.769871 0.390000 0.410000 0.392716 0.334296
0.150752 0.244224 0.575997 0.510000 0.570000 0.348069 0.388268
0.905488 0.016677 0.983036 0.080000 0.070000 0.932720 0.951571
0.209014 0.098443 0.889304 0.150000 0.380000 0.616628 0.457180
0.075928 0.249998 0.501415 0.350000 0.330000 0.328065 0.275550
0.807161 0.026021 0.973264 0.160000 0.600000 0.485853 0.898421
0.160968 0.207613 0.705882 0.240000 0.320000 0.391043 0.401208
0.117433 0.222155 0.666869 0.310000 0.520000 0.453933 0.342685
0.060629 0.239325 0.396678 0.530000 0.570000 0.215734 0.246230
0.163781 0.238793 0.605864 0.360000 0.650000 0.244695 0.404699
0.067587 0.196191 0.268032 0.330000 0.730000 0.231105 0.259974
0.122916 0.239415 0.602886 0.420000 0.710000 0.199239 0.350593
0.067726 0.218047 0.321246 0.440000 0.620000 0.189128 0.260242
0.360375 0.246359 0.439659 0.450000 0.390000 0.539080 0.600312
0.214028 0.147657 0.180090 0.270000 0.390000 0.524633 0.462632
0.014878 0.249748 0.515867 0.670000 0.840000 0.207553 0.121977
0.576034 0.184875 0.755195 0.220000 0.100000 0.741719 0.758969
0.058580 0.248735 0.535562 0.500000 0.630000 0.420516 0.242033
0.245807 0.232786 0.631202 0.400000 0.320000 0.482427 0.495789
0.037042 0.239665 0.398337 0.650000 0.800000 0.108638 0.192463
0.540756 0.187226 0.750548 0.180000 0.290000 0.616530 0.735361
0.345283 0.044660 0.046855 0.080000 0.430000 0.469521 0.587608
0.363899 0.129089 0.847723 0.180000 0.270000 0.447478 0.603240
0.976033 0.009100 0.990815 0.010000 0.060000 0.973962 0.987944
0.140538 0.248323 0.540956 0.260000 0.260000 0.425034 0.374885
0.577077 0.145452 0.176661 0.220000 0.150000 0.789757 0.759656
0.640644 0.000357 0.999643 0.030000 0.150000 0.764279 0.800402
0.166883 0.145845 0.822731 0.370000 0.400000 0.486801 0.408513
0.988859 0.001615 0.001618 0.020000 0.350000 0.712740 0.994414
0.603591 0.066156 0.071230 0.170000 0.290000 0.543867 0.776911
0.992666 0.003048 0.003057 0.010000 0.080000 0.923287 0.996327
0.323868 0.072371 0.921460 0.120000 0.660000 0.509850 0.569094
0.999020 0.000397 0.999603 0.000000 0.000000 0.999748 0.999510
0.995822 0.001437 0.001439 0.000000 0.010000 0.993339 0.997909
0.999923 0.000005 0.999995 0.000000 0.000000 0.999523 0.999962
0.252675 0.114918 0.132465 0.300000 0.490000 0.292953 0.502668
0.820547 0.038294 0.960115 0.050000 0.880000 0.216620 0.905840
0.130301 0.230398 0.359991 0.360000 0.790000 0.256650 0.360972
0.364011 0.076000 0.082867 0.080000 0.460000 0.433773 0.603333
0.699643 0.118606 0.137517 0.230000 0.160000 0.866929 0.836447
0.521073 0.104860 0.119028 0.180000 0.390000 0.497437 0.721854
0.503180 0.147183 0.820650 0.280000 0.180000 0.730175 0.709352
0.823378 0.007440 0.007496 0.010000 0.090000 0.905195 0.907402
0.778809 0.075157 0.081857 0.130000 0.470000 0.551621 0.882501
0.819669 0.063179 0.932228 0.060000 0.160000 0.861454 0.905356
0.622587 0.083670 0.092165 0.200000 0.480000 0.479225 0.789042
0.420015 0.059639 0.936303 0.110000 0.510000 0.407843 0.648085
0.397889 0.177223 0.769772 0.200000 0.240000 0.515340 0.630785
0.385785 0.215415 0.685970 0.330000 0.340000 0.773328 0.621116
0.347898 0.230476 0.360272 0.330000 0.450000 0.407545 0.589829
0.688028 0.140721 0.169426 0.190000 0.120000 0.808265 0.829474
0.986059 0.000588 0.000588 0.010000 0.020000 0.989608 0.993005
0.812186 0.071039 0.076962 0.150000 0.300000 0.669952 0.901214
0.188292 0.216532 0.682942 0.370000 0.400000 0.356689 0.433926
0.706426 0.052976 0.943874 0.170000 0.210000 0.770901 0.840491
0.707572 0.000358 0.999642 0.060000 0.100000 0.814966 0.841173
0.179340 0.127293 0.850295 0.290000 0.370000 0.424308 0.423486
0.129702 0.125604 0.852699 0.280000 0.460000 0.319527 0.360141
0.135748 0.204599 0.286925 0.440000 0.300000 0.370623 0.368440
0.577106 0.107916 0.876941 0.220000 0.620000 0.300097 0.759675
0.401658 0.055335 0.941209 0.140000 0.180000 0.647828 0.633765
0.195668 0.213085 0.307869 0.310000 0.560000 0.179436 0.442343
0.145736 0.241093 0.405625 0.250000 0.260000 0.301534 0.381754
0.289538 0.246716 0.557308 0.250000 0.410000 0.392188 0.538087
0.298740 0.247655 0.451578 0.310000 0.350000 0.434063 0.546571
0.843873 0.044524 0.953294 0.110000 0.790000 0.345070 0.918626
0.992047 0.002565 0.997429 0.000000 0.110000 0.941919 0.996016
0.408806 0.204243 0.713908 0.190000 0.510000 0.554361 0.639379
0.960060 0.007220 0.992727 0.010000 0.030000 0.937247 0.979826
0.799862 0.014230 0.985562 0.060000 0.180000 0.796094 0.894350
0.400063 0.108219 0.876539 0.210000 0.570000 0.272107 0.632506
0.631598 0.157954 0.803391 0.180000 0.230000 0.569140 0.794731
0.432159 0.235980 0.381595 0.290000 0.220000 0.622165 0.657388
0.827076 0.053571 0.056797 0.030000 0.150000 0.814996 0.909437
0.640296 0.000375 0.999625 0.100000 0.110000 0.861025 0.800185
0.971518 0.009850 0.009949 0.020000 0.060000 0.961361 0.985656
0.637097 0.000371 0.999629 0.060000 0.050000 0.808124 0.798184
0.212935 0.111693 0.871896 0.250000 0.320000 0.456347 0.461448
0.997089 0.000946 0.999053 0.000000 0.040000 0.953345 0.998543
0.995012 0.001918 0.001922 0.000000 0.000000 0.991482 0.997503
0.999868 0.000007 0.999994 0.000000 0.000000 0.998934 0.999934
0.104828 0.231534 0.364109 0.400000 0.410000 0.282431 0.323771
0.936541 0.015018 0.984749 0.050000 0.040000 0.970715 0.967750
0.638786 0.011546 0.988318 0.100000 0.200000 0.651438 0.799241
0.236249 0.205006 0.287882 0.410000 0.320000 0.563901 0.486055
0.415860 0.162528 0.204243 0.400000 0.710000 0.250987 0.644872
0.896332 0.034746 0.036045 0.060000 0.080000 0.905202 0.946748
0.214419 0.239107 0.395630 0.180000 0.610000 0.264238 0.463054
0.235836 0.180473 0.236320 0.220000 0.580000 0.339209 0.485629
0.878663 0.055502 0.941019 0.060000 0.390000 0.623409 0.937370
0.967575 0.008429 0.991499 0.010000 0.100000 0.921366 0.983654
0.999055 0.000221 0.999779 0.000000 0.000000 0.994147 0.999527
0.667834 0.093747 0.104712 0.190000 0.290000 0.490771 0.817211
0.377277 0.185173 0.245389 0.240000 0.200000 0.720279 0.614229
0.945942 0.021639 0.977871 0.010000 0.330000 0.714045 0.972595
0.875691 0.002048 0.997948 0.010000 0.040000 0.967051 0.935784
0.151672 0.249335 0.474221 0.280000 0.350000 0.442889 0.389451
0.038272 0.241675 0.408760 0.560000 0.620000 0.145234 0.195633
0.139242 0.234438 0.375250 0.310000 0.420000 0.342681 0.373151
0.605006 0.043839 0.954050 0.130000 0.140000 0.735051 0.777822
0.235219 0.076975 0.915962 0.230000 0.540000 0.888620 0.484993
0.535203 0.184174 0.243435 0.190000 0.590000 0.437193 0.731576
0.168018 0.208580 0.296481 0.330000 0.760000 0.731957 0.409900
0.097062 0.183454 0.757965 0.290000 0.560000 0.254297 0.311548
0.910852 0.002927 0.997065 0.020000 0.010000 0.989263 0.954386
0.246831 0.249560 0.520984 0.410000 0.280000 0.442377 0.496821
0.489174 0.167462 0.212705 0.220000 0.250000 0.738464 0.699410
0.308429 0.238537 0.392934 0.330000 0.920000 0.121724 0.555364
0.782604 0.001072 0.998927 0.060000 0.190000 0.750336 0.884649
0.317859 0.165004 0.208459 0.200000 0.330000 0.377074 0.563790
0.136993 0.200778 0.721861 0.300000 0.380000 0.384504 0.370126
0.175094 0.188801 0.252615 0.340000 0.370000 0.392143 0.418442
0.342710 0.097141 0.109028 0.280000 0.380000 0.376430 0.585414
0.083660 0.249959 0.493571 0.270000 0.430000 0.243790 0.289241
0.290407 0.181348 0.762014 0.270000 0.470000 0.411974 0.538894
0.837911 0.026798 0.972443 0.100000 0.090000 0.823838 0.915375
0.609133 0.187532 0.749935 0.110000 0.320000 0.684855 0.780470
0.968100 0.009916 0.989984 0.040000 0.040000 0.978552 0.983921
0.995345 0.000671 0.999329 0.000000 0.020000 0.995283 0.997670
0.526972 0.120964 0.140784 0.250000 0.310000 0.576298 0.725929
0.243051 0.231922 0.365543 0.210000 0.450000 0.756675 0.493002
0.328976 0.215893 0.315318 0.380000 0.260000 0.495148 0.573565
0.123524 0.245398 0.567840 0.370000 0.340000 0.377678 0.351459
0.078029 0.246131 0.562203 0.490000 0.510000 0.318046 0.279337
0.069913 0.235758 0.619342 0.310000 0.670000 0.170500 0.264410
0.762500 0.010200 0.989693 0.090000 0.450000 0.457718 0.873212
0.065652 0.249564 0.520869 0.430000 0.280000 0.266205 0.256226
0.933770 0.014624 0.985155 0.030000 0.140000 0.926969 0.966318
0.172518 0.229222 0.644147 0.370000 0.380000 0.403870 0.415353
0.228073 0.149190 0.182494 0.230000 0.690000 0.220645 0.477570
0.274064 0.122633 0.143114 0.150000 0.490000 0.362782 0.523511
0.197547 0.237929 0.390132 0.310000 0.230000 0.490621 0.444463
0.120870 0.178174 0.768003 0.370000 0.380000 0.401968 0.347664
0.142354 0.231643 0.364512 0.410000 0.460000 0.455268 0.377298
0.064145 0.247169 0.446790 0.490000 0.770000 0.226224 0.253268
0.069430 0.230893 0.361773 0.410000 0.840000 0.201882 0.263496
0.827323 0.049749 0.947494 0.080000 0.100000 0.927417 0.909573
0.086230 0.246418 0.559851 0.400000 0.710000 0.187346 0.293650
0.166035 0.179453 0.765606 0.290000 0.500000 0.262641 0.407474
0.311981 0.174690 0.225573 0.410000 0.820000 0.119454 0.558553
0.940677 0.007286 0.992660 0.010000 0.700000 0.293895 0.969885
0.997555 0.000027 0.000027 0.000000 0.000000 0.998415 0.998777
0.056276 0.232659 0.368316 0.460000 0.710000 0.150943 0.237226
0.030682 0.245668 0.565819 0.570000 0.770000 0.120747 0.175164
0.465498 0.156672 0.805496 0.290000 0.340000 0.524563 0.682274
0.379609 0.177884 0.231456 0.340000 0.530000 0.316863 0.616124
0.506449 0.069148 0.925267 0.160000 0.260000 0.571786 0.711652
0.055089 0.247362 0.551363 0.600000 0.780000 0.161075 0.234710
0.990986 0.003043 0.003052 0.000000 0.000000 0.982779 0.995483
0.169776 0.239323 0.603330 0.360000 0.530000 0.532830 0.412039
0.065795 0.197432 0.729276 0.480000 0.720000 0.223725 0.256505
0.125513 0.213028 0.692281 0.350000 0.610000 0.242452 0.354278
0.554484 0.122493 0.857082 0.120000 0.540000 0.435559 0.744637
0.677895 0.089305 0.099133 0.120000 0.210000 0.857523 0.823344
0.395903 0.056150 0.059716 0.120000 0.560000 0.360879 0.629208
0.760300 0.084635 0.093350 0.130000 0.270000 0.694354 0.871952
0.487075 0.177574 0.230880 0.160000 0.210000 0.555965 0.697907
0.983229 0.004301 0.004320 0.000000 0.020000 0.983314 0.991579
0.130119 0.238664 0.606472 0.400000 0.880000 0.114158 0.360720
0.249518 0.207699 0.705673 0.290000 0.450000 0.464360 0.499518
0.118435 0.236012 0.618272 0.340000 0.490000 0.334458 0.344143
0.218632 0.208677 0.703282 0.250000 0.420000 0.457116 0.467581
0.992854 0.002078 0.002082 0.000000 0.000000 0.993975 0.996421
0.535752 0.213826 0.690196 0.290000 0.400000 0.477062 0.731951
0.305855 0.191585 0.741693 0.240000 0.260000 0.481875 0.553042
0.107527 0.166636 0.788729 0.340000 0.590000 0.257342 0.327913
0.054037 0.217640 0.679889 0.510000 0.650000 0.259542 0.232459
0.175293 0.232790 0.368812 0.470000 0.540000 0.389505 0.418680
0.080347 0.224419 0.659942 0.440000 0.550000 0.274462 0.283456
0.996722 0.000416 0.000416 0.010000 0.130000 0.911629 0.998360
0.964177 0.013657 0.013849 0.050000 0.110000 0.770964 0.981925
0.994985 0.002205 0.002209 0.000000 0.080000 0.946588 0.997489
0.604738 0.023909 0.975490 0.120000 0.760000 0.488298 0.777649
0.981579 0.002067 0.997929 0.020000 0.020000 0.991786 0.990747
0.978504 0.010323 0.010432 0.010000 0.020000 0.991381 0.989194
0.985568 0.002950 0.997041 0.000000 0.000000 0.997637 0.992758
0.587592 0.172070 0.779159 0.210000 0.210000 0.688596 0.766546
0.251880 0.172891 0.222316 0.280000 0.470000 0.583290 0.501877
0.068701 0.230877 0.638285 0.500000 0.650000 0.275670 0.262108
0.892155 0.013111 0.986712 0.060000 0.100000 0.893382 0.944540
0.329551 0.242162 0.588530 0.320000 0.450000 0.456517 0.574066
0.033008 0.225835 0.344549 0.620000 0.920000 0.186793 0.181682
0.277967 0.242530 0.586428 0.340000 0.500000 0.617015 0.527226
0.108098 0.236641 0.615581 0.370000 0.960000 0.920145 0.328782
0.055947 0.245114 0.569901 0.380000 0.910000 0.128405 0.236531
0.893893 0.003601 0.003614 0.030000 0.600000 0.337266 0.945459
0.999934 0.000009 0.000009 0.000000 0.000000 0.998506 0.999967
0.107935 0.199275 0.725223 0.380000 0.420000 0.265800 0.328535
0.105585 0.226951 0.348183 0.370000 0.470000 0.282026 0.324938
0.417067 0.080861 0.911265 0.170000 0.330000 0.601208 0.645807
0.329019 0.210800 0.697990 0.280000 0.710000 0.540084 0.573602
0.023972 0.245579 0.566493 0.600000 0.720000 0.181996 0.154828
0.133060 0.207918 0.705140 0.420000 0.490000 0.478497 0.364774
0.096187 0.207250 0.706760 0.390000 0.630000 0.195813 0.310140
0.020257 0.249584 0.520390 0.680000 0.820000 0.110466 0.142328
0.081503 0.246118 0.562303 0.380000 0.280000 0.278403 0.285487
0.064555 0.208027 0.295127 0.510000 0.600000 0.209233 0.254076
0.354246 0.213205 0.691822 0.350000 0.310000 0.538678 0.595186
0.081302 0.246658 0.557813 0.430000 0.480000 0.268408 0.285135
0.020431 0.237255 0.387104 0.590000 0.700000 0.097905 0.142938
0.789200 0.048878 0.948466 0.070000 0.170000 0.820511 0.888369
0.833978 0.060050 0.935833 0.080000 0.210000 0.669617 0.913224
0.424912 0.092477 0.896892 0.150000 0.820000 0.317889 0.651853
0.997792 0.000083 0.000083 0.000000 0.000000 0.999674 0.998895
0.217811 0.218185 0.678368 0.220000 0.450000 0.465046 0.466702
0.310200 0.217195 0.681122 0.320000 0.400000 0.344210 0.556956
0.392542 0.137928 0.834771 0.220000 0.840000 0.136401 0.626532
0.229676 0.242561 0.586247 0.350000 0.560000 0.643260 0.479246
0.385873 0.246212 0.561549 0.270000 0.140000 0.621488 0.621186
0.116665 0.185618 0.753737 0.350000 0.550000 0.252564 0.341563


==> data/illustration/synthID_OPT_1_3b/all_m30.dat <==
l2norm Delta pgunwatermarked tvd tvdref l2_norm_ref_sqrt l2_norm_sqrt
0.017291 0.230362 0.487940 0.940000 0.660000 0.271619 0.131496
0.114270 0.228456 0.460579 0.930000 0.620000 0.274292 0.338038
0.085583 0.148615 0.470430 0.930000 0.530000 0.238724 0.292546
0.043459 0.192656 0.494796 0.920000 0.660000 0.200745 0.208468
0.010039 0.233499 0.502766 0.980000 0.790000 0.111903 0.100194
0.013930 0.195662 0.503295 0.910000 0.690000 0.136939 0.118026
0.147311 0.103906 0.453343 0.870000 0.510000 0.229951 0.383811
0.075594 0.168669 0.497999 0.980000 0.400000 0.268429 0.274944
0.839748 0.007805 0.592195 0.100000 0.120000 0.825300 0.916378
0.474400 0.099211 0.469857 0.760000 0.210000 0.716245 0.688767
0.055983 0.099367 0.527903 0.760000 0.600000 0.171171 0.236607
0.987286 -0.000280 0.466949 0.010000 0.010000 0.992881 0.993623
0.228944 0.083470 0.533490 0.730000 0.490000 0.470397 0.478481
0.556313 -0.009624 0.543046 0.270000 0.520000 0.437056 0.745864
0.255565 0.045593 0.555888 0.640000 0.420000 0.640562 0.505534
0.316931 0.037576 0.562425 0.470000 0.380000 0.506938 0.562966
0.906143 0.001759 0.564909 0.050000 0.970000 0.219987 0.951916
0.713086 0.004143 0.529191 0.190000 0.080000 0.863964 0.844444
0.573780 -0.020378 0.520378 0.300000 0.230000 0.883541 0.757483
0.980736 0.000654 0.532680 0.030000 0.010000 0.970405 0.990321
0.965736 -0.000082 0.466750 0.020000 0.020000 0.976163 0.982719
0.626226 0.003688 0.529646 0.230000 0.220000 0.669061 0.791344
0.224241 0.076009 0.490662 0.550000 0.250000 0.467887 0.473540
0.114545 0.246909 0.481300 0.990000 0.620000 0.556949 0.338445
0.074405 0.154916 0.482308 0.880000 0.500000 0.304926 0.272773
0.107105 0.084820 0.515316 0.820000 0.570000 0.294992 0.327269
0.358665 0.048681 0.551320 0.450000 0.300000 0.734151 0.598886
0.166801 0.059271 0.540729 0.620000 0.550000 0.493164 0.408413
0.691014 0.022455 0.577545 0.220000 0.180000 0.854211 0.831273
0.385399 0.070267 0.596400 0.400000 0.730000 0.218823 0.620805
0.804642 -0.000676 0.434018 0.110000 0.030000 0.893834 0.897018
0.788327 0.012836 0.520497 0.110000 0.090000 0.850688 0.887878
0.313954 0.160468 0.457962 0.690000 0.570000 0.251117 0.560316
0.166155 0.027993 0.505353 0.720000 0.310000 0.372624 0.407621
0.049273 0.124976 0.494886 0.910000 0.610000 0.153453 0.221976
0.984033 0.000041 0.533295 0.020000 0.050000 0.969048 0.991984
0.149069 0.100443 0.474988 0.880000 0.680000 0.211500 0.386095
0.307717 0.243879 0.456130 0.920000 0.570000 0.359663 0.554722
0.232493 0.073839 0.526235 0.550000 0.500000 0.361954 0.482175
0.138924 0.075721 0.492184 0.870000 0.430000 0.321030 0.372725
0.053643 0.188482 0.478713 0.990000 0.520000 0.236187 0.231611
0.766015 0.007872 0.525462 0.170000 0.230000 0.759096 0.875223
0.266192 0.061800 0.488268 0.600000 0.360000 0.494005 0.515938
0.997501 -0.000041 0.466708 0.000000 0.040000 0.923262 0.998750
0.972979 -0.001139 0.401155 0.010000 0.220000 0.717226 0.986397
0.995256 -0.000240 0.433588 0.000000 0.070000 0.942019 0.997625
0.355386 0.106065 0.524322 0.910000 0.640000 0.364672 0.596142
0.987236 0.001226 0.632108 0.000000 0.070000 0.939957 0.993598
0.587729 0.000151 0.499913 0.730000 0.060000 0.835591 0.766635
0.975097 0.000052 0.336166 0.000000 0.020000 0.951371 0.987470
0.311138 0.087505 0.480087 0.890000 0.750000 0.442130 0.557798
0.178711 0.103514 0.530514 0.710000 0.850000 0.120801 0.422743
0.345274 -0.049287 0.587675 0.540000 0.070000 0.571507 0.587600
0.621371 0.243226 0.423465 0.960000 0.150000 0.866114 0.788271
0.191049 0.149875 0.489610 0.760000 0.670000 0.263928 0.437091
0.502731 0.028932 0.504404 0.500000 0.150000 0.703497 0.709035
0.440242 0.018629 0.514818 0.270000 0.530000 0.466053 0.663507
0.995497 -0.000094 0.466760 0.000000 0.070000 0.922232 0.997746
0.979919 -0.000847 0.400887 0.000000 0.180000 0.843646 0.989909
0.993078 -0.000355 0.433703 0.010000 0.040000 0.952266 0.996533
0.886153 0.010709 0.622625 0.090000 0.690000 0.374852 0.941357
0.997566 0.000046 0.566621 0.000000 0.000000 0.996433 0.998782
0.970679 -0.001021 0.401030 0.010000 0.010000 0.988947 0.985230
0.999850 -0.000005 0.466671 0.000000 0.000000 0.996942 0.999925
0.310634 0.183965 0.449402 0.960000 0.350000 0.533896 0.557346
0.970715 0.001657 0.631676 0.030000 0.910000 0.274032 0.985249
0.454588 -0.018993 0.485911 0.360000 0.500000 0.398342 0.674231
0.954150 -0.000455 0.467126 0.030000 0.140000 0.779908 0.976806
0.338416 0.195199 0.504801 0.820000 0.750000 0.257838 0.581736
0.638104 0.005192 0.594808 0.250000 0.190000 0.631151 0.798814
0.407043 0.410255 0.342567 0.940000 0.440000 0.337882 0.637999
0.670536 0.019740 0.480263 0.220000 0.070000 0.838554 0.818862
0.827180 0.014465 0.585535 0.110000 0.070000 0.906750 0.909495
0.544939 0.034605 0.465401 0.330000 0.040000 0.740905 0.738200
0.188641 0.169960 0.519523 0.870000 0.300000 0.452181 0.434329
0.060809 0.204055 0.529020 0.930000 0.870000 0.199482 0.246595
0.623933 -0.010823 0.523524 0.080000 0.190000 0.703270 0.789894
0.999213 0.000038 0.599962 0.000000 0.000000 0.992901 0.999606
0.162073 0.211767 0.488304 0.990000 0.620000 0.449430 0.402583
0.989204 -0.000417 0.433751 0.000000 0.070000 0.936397 0.994587
0.147957 0.185056 0.494822 0.860000 0.500000 0.390593 0.384652
0.311767 0.032376 0.534304 0.420000 0.450000 0.348416 0.558361
0.222678 0.095406 0.504674 0.930000 0.310000 0.604226 0.471888
0.444626 0.017620 0.516094 0.330000 0.510000 0.443045 0.666803
0.990726 0.000051 0.466618 0.000000 0.260000 0.763639 0.995352
0.837484 -0.005484 0.405637 0.100000 0.230000 0.716095 0.915141
0.988044 0.000561 0.599439 0.020000 0.130000 0.804373 0.994004
0.956209 0.002193 0.431141 0.010000 0.110000 0.931761 0.977859
0.996938 0.000395 0.766271 0.000000 0.110000 0.854081 0.998468
0.961995 -0.001965 0.501965 0.000000 0.050000 0.947124 0.980814
0.787892 -0.003368 0.470112 0.100000 0.310000 0.589066 0.887633
0.283937 0.170654 0.437539 0.700000 0.700000 0.251885 0.532857
0.248545 0.018630 0.529691 0.650000 0.330000 0.586691 0.498543
0.115105 0.139870 0.526797 0.720000 0.390000 0.320734 0.339271
0.752933 0.224547 0.441905 0.990000 0.310000 0.681707 0.867717
0.177390 0.191124 0.508542 0.940000 0.440000 0.319273 0.421177
0.990801 0.000358 0.532991 0.000000 0.010000 0.989811 0.995390
0.357604 0.033657 0.500594 0.540000 0.170000 0.538953 0.598000
0.031345 0.208760 0.507250 0.920000 0.780000 0.224198 0.177044
0.993612 -0.000101 0.466768 0.000000 0.100000 0.861669 0.996801
0.953555 0.001843 0.531490 0.030000 0.020000 0.962046 0.976501
0.100114 0.052393 0.505280 0.840000 0.480000 0.396835 0.316408
0.370906 0.207252 0.492766 0.900000 0.730000 0.514002 0.609021
0.094103 0.084410 0.479174 0.820000 0.680000 0.226933 0.306762
0.279959 0.008490 0.524873 0.570000 0.390000 0.464161 0.529112
0.796287 0.007376 0.345919 0.120000 0.090000 0.821415 0.892349
0.644889 0.022953 0.477048 0.300000 0.070000 0.753325 0.803050
0.244343 0.178292 0.521726 0.840000 0.320000 0.443648 0.494310
0.102205 0.222096 0.461762 0.870000 0.620000 0.237018 0.319695
0.140838 0.197172 0.452699 0.930000 0.660000 0.284297 0.375284
0.065975 0.165703 0.496976 0.860000 0.640000 0.158028 0.256856
0.072010 0.031445 0.502324 0.840000 0.520000 0.208682 0.268347
0.337167 0.061204 0.538796 0.550000 0.180000 0.526388 0.580661
0.166203 0.103660 0.563008 0.560000 0.550000 0.342118 0.407680
0.770238 0.008113 0.525221 0.130000 0.930000 0.134688 0.877632
0.992099 -0.000503 0.333887 0.000000 0.080000 0.885606 0.996042
0.196184 0.080433 0.486345 0.740000 0.320000 0.451871 0.442927
0.070456 0.203645 0.497649 0.900000 0.520000 0.410364 0.265435
0.042933 0.207723 0.480387 0.890000 0.560000 0.217703 0.207203
0.130650 0.063569 0.452461 0.690000 0.920000 0.098567 0.361455
0.982639 -0.000471 0.433988 0.010000 0.880000 0.564450 0.991282
0.994938 -0.000078 0.533411 0.000000 0.000000 0.991171 0.997466
0.427638 0.052159 0.514508 0.480000 0.290000 0.665313 0.653940
0.197392 0.103345 0.499895 0.480000 0.930000 0.075638 0.444288
0.963425 -0.000777 0.534113 0.000000 0.770000 0.254075 0.981542
0.998466 -0.000078 0.366761 0.000000 0.060000 0.920179 0.999233
0.824696 0.014589 0.552077 0.120000 0.030000 0.809797 0.908128
0.151139 0.106424 0.513029 0.560000 0.910000 0.187556 0.388766
0.289317 0.038051 0.513919 0.340000 0.970000 0.077543 0.537882
0.987481 0.000238 0.566429 0.010000 0.570000 0.549675 0.993721
0.268971 0.013783 0.519558 0.670000 0.150000 0.488487 0.518624
0.288289 0.226071 0.474078 0.990000 0.520000 0.366556 0.536925
0.063287 0.219212 0.466180 0.890000 0.680000 0.129323 0.251569
0.175133 0.098056 0.471342 0.890000 0.670000 0.215041 0.418489
0.332246 0.103968 0.462736 0.790000 0.780000 0.240229 0.576408
0.131498 0.012275 0.521122 0.790000 0.370000 0.376497 0.362627
0.761511 0.005168 0.528607 0.110000 0.840000 0.211703 0.872646
0.966141 -0.001267 0.467935 0.000000 0.510000 0.577940 0.982925
0.750624 0.012627 0.554040 0.090000 0.360000 0.584444 0.866386
0.513919 0.030943 0.569057 0.250000 0.870000 0.273402 0.716882
0.972848 0.000739 0.532605 0.000000 0.220000 0.837394 0.986331
0.901435 0.007777 0.558890 0.030000 0.030000 0.906044 0.949440
0.988276 0.017633 0.400625 0.050000 0.180000 0.867590 0.994121
0.732945 0.117913 0.497611 0.350000 0.470000 0.579215 0.856122
0.980786 0.001151 0.632183 0.010000 0.110000 0.879625 0.990346
0.295917 -0.003261 0.536595 0.540000 0.310000 0.692870 0.543983
0.106090 0.183234 0.517067 0.920000 0.390000 0.421337 0.325715
0.116864 0.114160 0.500421 0.920000 0.700000 0.230962 0.341854
0.242095 0.052251 0.454561 0.380000 0.580000 0.342718 0.492031
0.921764 0.004108 0.595892 0.020000 0.310000 0.737876 0.960086
0.746118 0.009168 0.439201 0.190000 0.160000 0.857222 0.863781
0.243978 0.001517 0.434970 0.630000 0.450000 0.382831 0.493941
0.262551 0.086249 0.480723 0.700000 0.430000 0.529885 0.512397
0.303134 0.074966 0.524685 0.340000 0.900000 0.087838 0.550576
0.868336 0.085308 0.375742 0.240000 1.000000 0.119526 0.931845
0.582541 0.024262 0.542405 0.320000 0.230000 0.809186 0.763244
0.230676 0.177539 0.522604 0.880000 0.800000 0.080233 0.480288
0.990982 0.000924 0.699076 0.000000 0.250000 0.742411 0.995481
0.964899 -0.001096 0.467765 0.050000 0.160000 0.858546 0.982293
0.600924 0.000299 0.599701 0.310000 0.410000 0.707394 0.775193
0.996875 0.000046 0.499955 0.000000 0.010000 0.988125 0.998436
0.941468 0.002113 0.564553 0.060000 0.050000 0.967018 0.970293
0.306193 0.113044 0.525816 0.600000 0.910000 0.234190 0.553347
0.941444 0.142841 0.305709 0.210000 0.990000 0.114997 0.970280
0.984687 -0.000034 0.500035 0.000000 0.160000 0.772277 0.992314
0.807444 0.015782 0.550885 0.110000 0.100000 0.945197 0.898579
0.973038 -0.001508 0.401637 0.000000 0.330000 0.586715 0.986427
0.263197 0.140624 0.519962 0.730000 0.800000 0.077903 0.513027
0.908227 -0.001967 0.469500 0.080000 0.960000 0.100700 0.953009
0.412387 -0.000650 0.533985 0.440000 0.190000 0.672345 0.642174
0.653183 0.015749 0.484284 0.190000 0.100000 0.919703 0.808197
0.627361 0.024485 0.475516 0.210000 0.090000 0.780679 0.792061
0.181227 0.181640 0.518562 0.940000 0.350000 0.455471 0.425708
0.071572 0.185884 0.485633 0.810000 0.860000 0.148217 0.267530
0.093934 0.156362 0.502899 0.850000 0.650000 0.409776 0.306487
0.083784 0.098678 0.481396 0.770000 0.430000 0.350169 0.289455
0.371468 0.177738 0.452628 0.930000 0.380000 0.563295 0.609482
0.216997 0.089389 0.510669 0.540000 0.610000 0.427215 0.465829
0.386361 0.098433 0.481841 0.800000 0.460000 0.444654 0.621579
0.276487 0.095231 0.471501 0.790000 0.430000 0.781829 0.525820
0.997715 -0.000052 0.466719 0.000000 0.010000 0.993328 0.998857
0.970786 -0.001721 0.401746 0.010000 0.200000 0.763734 0.985285
0.991389 -0.000322 0.433727 0.020000 0.100000 0.899349 0.995685
0.196997 0.094638 0.538725 0.940000 0.330000 0.471019 0.443844
0.998995 0.000023 0.533312 0.000000 0.050000 0.973888 0.999497
0.986864 -0.000471 0.433947 0.000000 0.040000 0.950524 0.993410
0.982920 0.000151 0.533182 0.010000 0.260000 0.700508 0.991423
0.226178 0.027209 0.507274 0.920000 0.240000 0.425379 0.475582
0.153470 0.183292 0.452710 0.930000 0.700000 0.194303 0.391753
0.368932 0.055485 0.577848 0.410000 0.090000 0.605685 0.607397
0.110714 0.160778 0.505890 0.830000 0.500000 0.374797 0.332738
0.021103 0.231366 0.495837 0.970000 0.780000 0.075795 0.145268
0.041544 0.211515 0.511864 0.910000 0.740000 0.184408 0.203824
0.070102 0.079640 0.487604 0.890000 0.620000 0.225536 0.264768
0.409787 0.006763 0.447915 0.280000 0.210000 0.639802 0.640146
0.122300 0.227834 0.478859 0.910000 0.720000 0.169291 0.349714
0.615753 0.154956 0.434762 0.610000 0.310000 0.662362 0.784699
0.534275 -0.004873 0.440641 0.250000 0.290000 0.612045 0.730941
0.592114 0.003354 0.563316 0.240000 0.790000 0.226510 0.769489
0.948388 0.002634 0.597366 0.010000 0.410000 0.625310 0.973852
0.023586 0.232071 0.487090 0.920000 0.790000 0.091194 0.153579
0.892048 0.000461 0.499564 0.030000 1.000000 0.142050 0.944483
0.997420 0.000012 0.499989 0.000000 1.000000 0.137913 0.998709
0.233809 0.026190 0.510646 0.880000 0.310000 0.427212 0.483538
0.111754 0.180753 0.520312 0.930000 0.430000 0.392716 0.334296
0.150752 0.043433 0.556584 0.770000 0.400000 0.348069 0.388268
0.905488 0.000919 0.532414 0.050000 0.090000 0.932720 0.951571
0.209014 0.184706 0.515296 0.920000 0.200000 0.616628 0.457180
0.075928 0.199577 0.497137 0.960000 0.370000 0.328065 0.275550
0.807161 0.007722 0.558955 0.130000 0.560000 0.485853 0.898421
0.160968 0.060984 0.528922 0.590000 0.250000 0.391043 0.401208
0.117433 0.079053 0.517124 0.760000 0.490000 0.453933 0.342685
0.060629 0.205799 0.489745 0.910000 0.650000 0.215734 0.246230
0.163781 0.140457 0.493759 0.900000 0.590000 0.244695 0.404699
0.067587 0.230650 0.502682 0.890000 0.590000 0.231105 0.259974
0.122916 0.301334 0.499718 0.910000 0.760000 0.199239 0.350593
0.067726 0.330096 0.516330 0.970000 0.660000 0.189128 0.260242
0.360375 0.058325 0.477923 0.650000 0.420000 0.539080 0.600312
0.214028 0.080104 0.484263 0.480000 0.200000 0.524633 0.462632
0.014878 0.217220 0.497160 0.930000 0.770000 0.207553 0.121977
0.576034 -0.010306 0.443652 0.200000 0.110000 0.741719 0.758969
0.058580 0.256234 0.510389 1.000000 0.690000 0.420516 0.242033
0.245807 0.029208 0.471608 0.750000 0.350000 0.482427 0.495789
0.037042 0.249823 0.480000 0.980000 0.780000 0.108638 0.192463
0.540756 0.002908 0.499564 0.310000 0.310000 0.616530 0.735361
0.345283 0.293049 0.473617 0.930000 0.250000 0.469521 0.587608
0.363899 0.182916 0.455745 0.680000 0.310000 0.447478 0.603240
0.976033 0.000415 0.400521 0.010000 0.050000 0.973962 0.987944
0.140538 0.028256 0.505085 0.800000 0.240000 0.425034 0.374885
0.577077 0.174014 0.406720 0.560000 0.160000 0.789757 0.759656
0.640644 0.023241 0.476761 0.220000 0.040000 0.764279 0.800402
0.166883 0.182659 0.517790 0.910000 0.480000 0.486801 0.408513
0.988859 -0.000078 0.466745 0.020000 0.210000 0.712740 0.994414
0.603591 0.002265 0.410829 0.260000 0.360000 0.543867 0.776911
0.992666 -0.000318 0.433687 0.010000 0.020000 0.923287 0.996327
0.323868 0.061190 0.572145 0.510000 0.580000 0.509850 0.569094
0.999020 0.000032 0.566635 0.000000 0.000000 0.999748 0.999510
0.995822 -0.000138 0.400142 0.000000 0.010000 0.993339 0.997909
0.999923 -0.000001 0.466668 0.000000 0.000000 0.999523 0.999962
0.252675 0.221645 0.416239 0.960000 0.530000 0.292953 0.502668
0.820547 0.010993 0.622340 0.110000 0.800000 0.216620 0.905840
0.130301 0.127479 0.506362 0.920000 0.770000 0.256650 0.360972
0.364011 0.021044 0.479853 0.400000 0.360000 0.433773 0.603333
0.699643 0.149562 0.483774 0.900000 0.120000 0.866929 0.836447
0.521073 -0.000456 0.501076 0.280000 0.350000 0.497437 0.721854
0.503180 0.081393 0.485599 0.910000 0.140000 0.730175 0.709352
0.823378 0.016413 0.437136 0.300000 0.070000 0.905195 0.907402
0.778809 -0.010555 0.443983 0.150000 0.370000 0.551621 0.882501
0.819669 0.007647 0.559019 0.070000 0.110000 0.861454 0.905356
0.622587 0.301615 0.416919 0.830000 0.420000 0.479225 0.789042
0.420015 0.011108 0.489127 0.450000 0.530000 0.407843 0.648085
0.397889 0.082135 0.495371 0.690000 0.430000 0.515340 0.630785
0.385785 0.035585 0.498607 0.390000 0.310000 0.773328 0.621116
0.347898 0.246894 0.453107 0.830000 0.530000 0.407545 0.589829
0.688028 0.122668 0.391895 0.820000 0.080000 0.808265 0.829474
0.986059 0.000623 0.532710 0.010000 0.010000 0.989608 0.993005
0.812186 0.190368 0.383122 0.980000 0.300000 0.669952 0.901214
0.188292 0.047971 0.519018 0.640000 0.330000 0.356689 0.433926
0.706426 0.002088 0.433836 0.120000 0.130000 0.770901 0.840491
0.707572 0.017612 0.482389 0.190000 0.030000 0.814966 0.841173
0.179340 0.176769 0.523366 0.960000 0.350000 0.424308 0.423486
0.129702 0.111807 0.488688 0.910000 0.470000 0.319527 0.360141
0.135748 0.081671 0.480341 0.810000 0.290000 0.370623 0.368440
0.577106 -0.011327 0.479179 0.230000 0.620000 0.300097 0.759675
0.401658 0.095716 0.504284 0.660000 0.100000 0.647828 0.633765
0.195668 0.154507 0.474287 0.900000 0.660000 0.179436 0.442343
0.145736 0.051276 0.482104 0.840000 0.380000 0.301534 0.381754
0.289538 0.062330 0.504338 0.520000 0.360000 0.392188 0.538087
0.298740 0.238182 0.458074 0.970000 0.280000 0.434063 0.546571
0.843873 0.013506 0.619828 0.030000 0.840000 0.345070 0.918626
0.992047 -0.000002 0.466669 0.010000 0.030000 0.941919 0.996016
0.408806 0.057824 0.455416 0.380000 0.560000 0.554361 0.639379
0.960060 -0.000356 0.467023 0.010000 0.050000 0.937247 0.979826
0.799862 0.122845 0.477157 0.920000 0.090000 0.796094 0.894350
0.400063 0.018951 0.514385 0.410000 0.670000 0.272107 0.632506
0.631598 0.005740 0.394327 0.160000 0.330000 0.569140 0.794731
0.432159 0.000020 0.533313 0.660000 0.080000 0.622165 0.657388
0.827076 0.428088 0.251209 0.880000 0.110000 0.814996 0.909437
0.640296 0.023356 0.476645 0.280000 0.080000 0.861025 0.800185
0.971518 -0.000441 0.467108 0.010000 0.030000 0.961361 0.985656
0.637097 0.023651 0.476352 0.160000 0.040000 0.808124 0.798184
0.212935 0.183596 0.516633 0.920000 0.350000 0.456347 0.461448
0.997089 0.000090 0.566577 0.000000 0.030000 0.953345 0.998543
0.995012 -0.000069 0.400073 0.000000 0.000000 0.991482 0.997503
0.999868 -0.000003 0.466669 0.000000 0.000000 0.998934 0.999934
0.104828 0.170534 0.464613 0.850000 0.470000 0.282431 0.323771
0.936541 0.003897 0.629436 0.060000 0.060000 0.970715 0.967750
0.638786 -0.021176 0.487843 0.200000 0.210000 0.651438 0.799241
0.236249 0.241716 0.446970 0.880000 0.350000 0.563901 0.486055
0.415860 0.214547 0.450347 0.840000 0.640000 0.250987 0.644872
0.896332 0.227042 0.439667 0.950000 0.130000 0.905202 0.946748
0.214419 0.139655 0.463098 0.830000 0.670000 0.264238 0.463054
0.235836 0.170696 0.495972 0.630000 0.450000 0.339209 0.485629
0.878663 0.001870 0.498140 0.090000 0.480000 0.623409 0.937370
0.967575 0.000015 0.499985 0.000000 0.080000 0.921366 0.983654
0.999055 -0.000000 0.466667 0.000000 0.020000 0.994147 0.999527
0.667834 0.140673 0.394952 0.930000 0.420000 0.490771 0.817211
0.377277 0.034806 0.498540 0.410000 0.220000 0.720279 0.614229
0.945942 0.003472 0.563194 0.020000 0.300000 0.714045 0.972595
0.875691 -0.006677 0.406688 0.050000 0.020000 0.967051 0.935784
0.151672 0.064311 0.502712 0.690000 0.330000 0.442889 0.389451
0.038272 0.245439 0.498024 0.900000 0.680000 0.145234 0.195633
0.139242 0.149159 0.517623 0.790000 0.530000 0.342681 0.373151
0.605006 0.000163 0.533172 0.220000 0.210000 0.735051 0.777822
0.235219 0.070224 0.529781 0.800000 0.580000 0.888620 0.484993
0.535203 -0.002609 0.473151 0.820000 0.730000 0.437193 0.731576
0.168018 0.249153 0.465020 0.960000 0.760000 0.731957 0.409900
0.097062 0.153761 0.471869 0.820000 0.550000 0.254297 0.311548
0.910852 -0.000013 0.466889 0.030000 0.020000 0.989263 0.954386
0.246831 0.102243 0.564448 0.570000 0.370000 0.442377 0.496821
0.489174 0.055376 0.611291 0.340000 0.280000 0.738464 0.699410
0.308429 0.183345 0.414961 0.840000 0.880000 0.121724 0.555364
0.782604 -0.006923 0.540257 0.100000 0.210000 0.750336 0.884649
0.317859 0.125034 0.438422 0.840000 0.470000 0.377074 0.563790
0.136993 0.199033 0.501006 0.940000 0.280000 0.384504 0.370126
0.175094 0.288378 0.444448 1.000000 0.290000 0.392143 0.418442
0.342710 0.088711 0.479233 0.640000 0.390000 0.376430 0.585414
0.083660 0.097899 0.532133 0.640000 0.360000 0.243790 0.289241
0.290407 0.077905 0.522106 0.780000 0.530000 0.411974 0.538894
0.837911 -0.008305 0.474974 0.060000 0.090000 0.823838 0.915375
0.609133 0.012347 0.492179 0.200000 0.220000 0.684855 0.780470
0.968100 0.000098 0.499905 0.020000 0.020000 0.978552 0.983921
0.995345 -0.000023 0.466690 0.000000 0.010000 0.995283 0.997670
0.526972 0.001875 0.500653 0.340000 0.280000 0.576298 0.725929
0.243051 0.039196 0.494535 0.620000 0.480000 0.756675 0.493002
0.328976 0.020404 0.513033 0.350000 0.370000 0.495148 0.573565
0.123524 0.237822 0.468790 0.860000 0.430000 0.377678 0.351459
0.078029 0.191795 0.518597 0.770000 0.630000 0.318046 0.279337
0.069913 0.304501 0.461962 1.000000 0.720000 0.170500 0.264410
0.762500 -0.006048 0.539382 0.120000 0.400000 0.457718 0.873212
0.065652 0.266058 0.431284 0.910000 0.280000 0.266205 0.256226
0.933770 0.002517 0.597483 0.020000 0.060000 0.926969 0.966318
0.172518 0.259731 0.469131 0.970000 0.380000 0.403870 0.415353
0.228073 0.254912 0.478421 0.930000 0.560000 0.220645 0.477570
0.274064 0.215361 0.504349 0.950000 0.520000 0.362782 0.523511
0.197547 0.022224 0.511253 0.890000 0.320000 0.490621 0.444463
0.120870 0.186943 0.513262 0.920000 0.430000 0.401968 0.347664
0.142354 0.051760 0.500999 0.530000 0.510000 0.455268 0.377298
0.064145 0.219493 0.458164 0.990000 0.850000 0.226224 0.253268
0.069430 0.205889 0.460137 0.960000 0.770000 0.201882 0.263496
0.827323 0.006018 0.560649 0.150000 0.140000 0.927417 0.909573
0.086230 0.143973 0.522855 0.840000 0.720000 0.187346 0.293650
0.166035 0.263890 0.465537 0.970000 0.530000 0.262641 0.407474
0.311981 0.041668 0.513355 0.470000 0.770000 0.119454 0.558553
0.940677 0.001065 0.532268 0.010000 0.730000 0.293895 0.969885
0.997555 -0.000164 0.333499 0.000000 0.000000 0.998415 0.998777
0.056276 0.205930 0.490723 0.840000 0.570000 0.150943 0.237226
0.030682 0.135653 0.508893 0.860000 0.730000 0.120747 0.175164
0.465498 0.018500 0.494006 0.290000 0.400000 0.524563 0.682274
0.379609 0.242353 0.464977 0.910000 0.580000 0.316863 0.616124
0.506449 0.012243 0.523999 0.220000 0.340000 0.571786 0.711652
0.055089 0.181794 0.488939 0.830000 0.720000 0.161075 0.234710
0.990986 0.000133 0.533209 0.000000 0.010000 0.982779 0.995483
0.169776 0.151273 0.500136 0.690000 0.580000 0.532830 0.412039
0.065795 0.169345 0.521174 0.840000 0.670000 0.223725 0.256505
0.125513 0.083164 0.517151 0.880000 0.610000 0.242452 0.354278
0.554484 0.086653 0.484927 0.840000 0.480000 0.435559 0.744637
0.677895 0.048977 0.448360 0.850000 0.190000 0.857523 0.823344
0.395903 0.015474 0.485359 0.300000 0.650000 0.360879 0.629208
0.760300 -0.006715 0.408461 0.160000 0.270000 0.694354 0.871952
0.487075 0.164414 0.467108 0.930000 0.290000 0.555965 0.697907
0.983229 0.000352 0.499648 0.030000 0.030000 0.983314 0.991579
0.130119 0.102546 0.507548 0.560000 0.890000 0.114158 0.360720
0.249518 -0.004083 0.537419 0.620000 0.410000 0.464360 0.499518
0.118435 0.086214 0.539825 0.730000 0.590000 0.334458 0.344143
0.218632 0.045997 0.555545 0.650000 0.390000 0.457116 0.467581
0.992854 -0.000158 0.466825 0.000000 0.010000 0.993975 0.996421
0.535752 0.023626 0.576379 0.310000 0.370000 0.477062 0.731951
0.305855 -0.001350 0.534684 0.500000 0.370000 0.481875 0.553042
0.107527 0.017515 0.517554 0.750000 0.710000 0.257342 0.327913
0.054037 0.075495 0.527963 0.810000 0.540000 0.259542 0.232459
0.175293 0.220160 0.480011 0.980000 0.490000 0.389505 0.418680
0.080347 0.126565 0.540234 0.940000 0.680000 0.274462 0.283456
0.996722 -0.000076 0.466743 0.000000 0.080000 0.911629 0.998360
0.964177 -0.001733 0.401764 0.000000 0.290000 0.770964 0.981925
0.994985 -0.000267 0.433624 0.010000 0.060000 0.946588 0.997489
0.604738 0.015985 0.550698 0.220000 0.820000 0.488298 0.777649
0.981579 0.001768 0.631566 0.020000 0.020000 0.991786 0.990747
0.978504 0.000015 0.499985 0.000000 0.010000 0.991381 0.989194
0.985568 -0.000853 0.334923 0.000000 0.000000 0.997637 0.992758
0.587592 0.019951 0.546716 0.280000 0.210000 0.688596 0.766546
0.251880 0.233932 0.444866 0.970000 0.410000 0.583290 0.501877
0.068701 0.196848 0.503707 0.950000 0.570000 0.275670 0.262108
0.892155 -0.003876 0.437336 0.080000 0.110000 0.893382 0.944540
0.329551 0.042917 0.491600 0.590000 0.370000 0.456517 0.574066
0.033008 0.203073 0.487047 0.870000 0.900000 0.186793 0.181682
0.277967 0.084861 0.465001 0.470000 0.470000 0.617015 0.527226
0.108098 0.244489 0.418666 0.970000 0.940000 0.920145 0.328782
0.055947 0.174448 0.488950 0.800000 0.890000 0.128405 0.236531
0.893893 -0.003273 0.469942 0.020000 0.740000 0.337266 0.945459
0.999934 -0.000001 0.500001 0.000000 0.010000 0.998506 0.999967
0.107935 0.086809 0.513839 0.960000 0.580000 0.265800 0.328535
0.105585 0.189429 0.479054 0.970000 0.520000 0.282026 0.324938
0.417067 0.095618 0.445940 0.770000 0.400000 0.601208 0.645807
0.329019 0.004070 0.467023 0.400000 0.670000 0.540084 0.573602
0.023972 0.212361 0.494357 0.930000 0.800000 0.181996 0.154828
0.133060 0.094376 0.508671 0.580000 0.590000 0.478497 0.364774
0.096187 0.064949 0.509346 0.830000 0.630000 0.195813 0.310140
0.020257 0.178868 0.514582 0.830000 0.790000 0.110466 0.142328
0.081503 0.036374 0.497493 0.900000 0.440000 0.278403 0.285487
0.064555 0.257540 0.462441 0.990000 0.610000 0.209233 0.254076
0.354246 0.256982 0.428797 0.940000 0.280000 0.538678 0.595186
0.081302 0.207133 0.483145 0.900000 0.450000 0.268408 0.285135
0.020431 0.225618 0.474414 1.000000 0.730000 0.097905 0.142938
0.789200 0.123839 0.410164 0.940000 0.120000 0.820511 0.888369
0.833978 -0.003596 0.436938 0.110000 0.370000 0.669617 0.913224
0.424912 0.008285 0.525123 0.380000 0.750000 0.317889 0.651853
0.997792 -0.000165 0.333501 0.000000 0.000000 0.999674 0.998895
0.217811 0.008112 0.525222 0.670000 0.330000 0.465046 0.466702
0.310200 0.061645 0.500861 0.540000 0.420000 0.344210 0.556956
0.392542 0.021929 0.512164 0.400000 0.850000 0.136401 0.626532
0.229676 0.122433 0.469149 0.640000 0.650000 0.643260 0.479246
0.385873 0.003366 0.529968 0.520000 0.160000 0.621488 0.621186
0.116665 0.014009 0.520473 0.690000 0.530000 0.252564 0.341563


==> data/opt/DIP_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/DIP_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 12.919292 15.559124 10.262552 30.444147 6.237528
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.066057 16.481094 9.916159 25.747486 6.552149
4 9.168966 10.679174 7.657229 16.691298 4.801211
5 6.844069 7.851051 5.845004 13.335149 3.831778




==> data/opt/EWD_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/EWD_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 14.533639 17.804180 11.775678 33.417557 5.925768
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 14.462603 16.879346 11.681823 30.469084 6.947967
4 9.508283 11.262689 8.345111 20.069479 5.455263
5 7.202801 8.302911 6.108972 12.439722 4.231601




==> data/opt/Gumble_diversity.dat <==
0 7.998292 8.578586 7.678705 20.000000 6.678086
1 4.130383 4.482242 3.851100 7.211619 3.606994
2 7.636828 8.105437 7.276672 9.472705 6.472684
3 8.061542 20.000000 7.386888 20.000000 5.730913
4 7.992922 8.553066 7.247474 20.000000 4.746656
5 8.034071 8.486577 7.431261 20.000000 3.650237

==> data/opt/Gumble_ppl.dat <==
0 10.878803 13.698771 9.082714 24.555407 5.218787
1 2.497987 3.705031 1.940428 10.366139 1.103876
2 18.518642 22.136663 15.970016 33.090298 11.793465
3 12.351182 16.516325 9.116042 60.022984 4.305602
4 17.226893 23.820518 12.191512 72.768486 4.383805
5 17.991301 27.147244 12.428721 51.169651 1.476694

==> data/opt/KGW_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/KGW_ppl.dat <==
0 10.513764 13.064708 9.004457 27.700626 6.018586
1 13.901290 16.905843 11.420017 32.147236 6.380581
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 14.250721 16.907916 11.603712 30.265268 5.501895
4 9.273979 11.011014 7.908028 17.082209 5.279204
5 7.204655 7.906363 6.406177 13.512312 3.897835




==> data/opt/SWEET_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/SWEET_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/SynthID_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/SynthID_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 6.704292 7.807492 5.586145 16.435404 3.758547
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 9.754163 12.305356 7.260936 36.002132 3.197146
4 10.061524 12.161561 7.800595 18.125685 4.266527
5 10.021195 12.239781 7.814929 18.125685 4.387733




==> data/opt/UPV_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/UPV_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 11.331537 13.285656 9.475904 22.871296 5.689614
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.130626 16.413752 11.201092 26.211529 6.603741
4 9.843540 11.290255 8.411292 16.874514 4.337314
5 7.576516 8.530039 6.563910 11.465907 5.174452




==> data/opt/Unbiased_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/Unbiased_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.205877 16.085566 10.010822 28.668282 6.976783
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.938265 17.752578 10.708774 29.182411 5.811789
4 9.126461 10.490987 7.706578 16.691298 4.801211
5 6.928209 7.788932 5.928522 13.335149 4.638331




==> data/opt/Unigram_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/Unigram_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.889425 17.334826 11.770428 34.122135 7.464832
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.771403 17.273579 10.652177 32.033459 6.251470
4 9.015344 10.846807 7.717100 17.169443 3.543341
5 7.193402 8.437049 6.262661 11.317369 3.027998




==> data/opt/XSIR_diversity.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.293512 16.223239 11.394443 32.604565 6.855471
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.688155 16.734414 11.488461 32.714146 7.137677
4 9.279757 11.011831 7.909714 16.920370 5.875014
5 6.832641 8.003809 6.358606 11.627729 4.584660




==> data/opt/XSIR_ppl.dat <==
0 10.878801 13.698766 9.082714 24.555395 5.218790
1 13.488090 16.566496 11.180803 32.226284 6.218988
2 18.518655 22.136665 15.970017 33.090336 11.793465
3 13.618512 16.424036 11.002401 31.381657 6.342236
4 9.472728 10.461823 8.265776 14.177323 5.299357
5 6.672883 7.687424 6.015329 12.961407 3.540977



